Toward Location-aware In-body Terahertz Nanonetworks with Energy Harvesting

Nanoscale wireless networks are expected to revolutionize a variety of domains, with significant advances conceivable in in-body healthcare. In healthcare, these nanonetworks will consist of energy-harvesting nanodevices passively flowing through the bloodstream, taking actions at certain locations, and communicating results to more powerful Body Area Network (BAN) nodes. Assuming such a setup and electromagnetic nanocommunication in the Terahertz (THz) frequencies, we propose a network architecture that can support fine-grained localization of the energy-harvesting in-body nanonodes, as well as their two-way communication with the outside world. The main novelties of our proposal lie in the introduction of location-aware and Wake-up Radio (WuR)-based wireless nanocommunication paradigms, as well as Software-Defined Metamaterials (SDMs), to THz-operating energy-harvesting in-body nanonetworks. We argue that, on a high level, the proposed architecture can handle (and actually benefits from) a large number of nanonodes, while simultaneously dealing with a short range of THz in-body propagation and highly constrained nanonodes.

==> IEEE Communications Magazine_21/ieee_commag_review.txt <==
Guest Editor: Editors, NanoNetworking FT
Comments to the Author:
The paper was reviewed by four independent reviewers. Although some of the reviewers believe that some of the content of the paper may be of interest for the Communication Magazine readership, the changes they suggest go far beyond a major revision and will essentially result in a completely new paper.

In particular, Reviewer 1 states that the paper consists of two parts where one part proposes a conceptually new architecture, which is unlikely to be fully realizable, and the second part is a survey on open research problems, which is similar to existing surveys. His/her recommendation is to drop one part and strengthen the other one. Reviewer 2 mainly recommends the addition of several references which will not be possible given the constraints. Reviewer 3 does not believe that the proposed system has merit as it will not be realizable. Reviewer 4 provides a list of concerns that essentially also point to the idealistic assumptions and lack of evidence for realizability in the paper that were already criticized by Reviewers 1 and 3.

Based on these reviews as well as my own ready of the paper, I cannot recommend it for publication in IEEE Communication Magazine.


Reviewer: 1

Comments to the Author
The paper addresses a communication architecture for nano devices operating in the blood stream of a person. All devices are able to communicate via THz channels, which are also used for localization. Some ultra sound wake-up system is considered to support energy harvesting nodes.

Overall, the paper is very easy to read. The authors make use of very recent concepts in the fields of wake-up systems and tera hertz communication to establish a complete communication architecture.

My main problem with the paper is the following: one half of the paper is about a novel communication architecture, which looks nice but misses at least some early evaluation. Not sure which parts can eventually be realized and if the architecture as a whole will fail if only some components cannot be integrated. The other half is more a survey on open research challenges in the field of nano networks. By itself, it is very close to existing surveys and the authors do not make a strong argument, why this part is needed as an additional overview or review.

As the authors make use of existing concepts and technologies, the main contribution is in the conceptual architecture. Here, the authors make many claims which are not treated in the paper. Besides the missing (limited) evaluation, the software defined meta materials part, for example, is nice as a concept but not sufficiently detailed in the paper. Also, the authors make claims in the introduction and conclusion, which are not addressed in the main parts at all. For example, a machine learning based controller is mentioned, which is not described at all. This needs in-depth discussion (where is the controller, where does it get its data from, which ML algorithms are considered, what about sufficient computational resources, etc). Otherwise it feels like it ie mentioned just because ML is en vogue at the moment.

Nevertheless, I think the paper has its merits and the COMMAG readership could benefit from the paper. I think the authors need to concentrate on one part and strengthen it substantially.


Reviewer: 2

Comments to the Author
This paper propose a network architecture that can support fine-grained localization of the energy-harvesting in-body nanonodes, as well as their two way communication with the outside world.
I would recommend to highlight the main contribution of the paper.
However, the related work should be more detailed. I would suggest to add following reference:
Abbasi, Q., Jilani, S.F., Alomainy, A. and Imran, M., 2020. Antennas and Propagation for 5G and Beyond.
Ren, A., Zahid, A., Fan, D., Yang, X., Imran, M.A., Alomainy, A. and Abbasi, Q.H., 2019. State-of-the-art in terahertz sensing for food and water security–A comprehensive review. Trends in Food Science & Technology, 85, pp.241-251.
Abbasi, Q.H., Nasir, A.A., Yang, K., Qaraqe, K.A. and Alomainy, A., 2017. Cooperative in-vivo nano-network communication at terahertz frequencies. IEEE Access, 5, pp.8642-8647.
Abbasi, Q.H., El Sallabi, H., Chopra, N., Yang, K., Qaraqe, K.A. and Alomainy, A., 2016. Terahertz channel characterization inside the human skin for nano-scale body-centric networks. IEEE Transactions on Terahertz Science and Technology, 6(3), pp.427-434.
Chopra, N., Yang, K., Abbasi, Q.H., Qaraqe, K.A., Philpott, M. and Alomainy, A., 2016. THz time-domain spectroscopy of human skin tissue for in-body nanonetworks. IEEE Transactions on Terahertz Science and Technology, 6(6), pp.803-809.
Finally, the paper needs a grammar polishing. Please have it proofread carefully again.


Reviewer: 3

Comments to the Author
Due to peculiarities of nano-devices and THz communication in the environment of bloodstream, especially the short communication distance and extremely low energy capacity, and dynamic energy harvesting during the flowing in the blood, location-aware based on the mobile nano-nodes seems impractical and impossible based on those assumptions. Such as,
1. in the paper, extremely dense nano-networks are envisioned in this paper for intro-body blood environment, and also assume  highly accurate two-way ToF estimation among nano-nodes. To be honest, that's too ideal for the real applications. The assumption of high number and density of anchors and nano-nodes will be  a big problem, such as congestion in the blood due to the necessary-size of nano-nodes.
2. For the random back-offs in multiple responses, does the energy in flowing nano-node support this mechanism, while all nano-nodes  are mobile with the bloodstream, the corresponding positions among nano-nodes are also dynamic, maybe the information can not be successfully transmitted to the destination.


Reviewer: 4

Comments to the Author
In this paper, authors introduce the location-aware, wake-up radio-based wireless nanocommunication paradigms and software-defined matamaterials to THz operating energy-harvesting inbody nanonetworks. However, I have some comments and concerns as follows:

1、	Authors employ THz radio for localization and data communication. THz radio always has some unique properties, which is very different from the traditional radio. Authors do not consider the specific properties of THz radio.
2、	Page 5:  how to establish the metric for the expected link quality between two devices? Please give the detail process.
3、	It seems that authors propose many wakeup ways for devices in this paper, which makes the reader confused. Please clarify this part and explain how the proposed wake-up mechanisms work.
4、	If the proposed Iterative localization can directly be used in nano-communication networks? How to ensure the performance of the proposed localization method?
5、	How do the devices move in this paper? Please give the specific motion of the devices? Moreover, please analyze the effects of device’s motion and density to the performance (e.g., accuracy) of the proposed location method.
6、	Please give more explanation (e.g., feasibility, advantage, challenge, etc.) for how the machine learning can be applied in nano-communication network.
7、	 Please improve the qualities of the references in this paper?
8、	Please modify the expression of the paper. The language in current version is a bit stiff. For example, the sentence “In terms of addressing, we posit that the nanonodes can be awoken…...” is hard to grasp.
9、	Moreover, authors use “nanonode”, “nanodevice” and “device” to denote the device in nano-communication of this paper. Please unify the denotation.


==> IEEE Communications Magazine_21/simulations/results.txt <==
Communication range: 0.01
Number of newly localized nodes: 1646
Number of nodes still to be localized: 23354
Number of newly localized nodes:1287
Number of nodes still to be localized: 22067
Number of newly localized nodes:1385
Number of nodes still to be localized: 20682
Number of newly localized nodes:1365
Number of nodes still to be localized: 19317
Number of newly localized nodes:1248
Number of nodes still to be localized: 18069
Number of newly localized nodes:1234
Number of nodes still to be localized: 16835
Number of newly localized nodes:1183
Number of nodes still to be localized: 15652
Number of newly localized nodes:1111
Number of nodes still to be localized: 14541
Number of newly localized nodes:1063
Number of nodes still to be localized: 13478
Number of newly localized nodes:1095
Number of nodes still to be localized: 12383
Number of newly localized nodes:1022
Number of nodes still to be localized: 11361
Number of newly localized nodes:991
Number of nodes still to be localized: 10370
Number of newly localized nodes:941
Number of nodes still to be localized: 9429
Number of newly localized nodes:874
Number of nodes still to be localized: 8555
Number of newly localized nodes:885
Number of nodes still to be localized: 7670
Number of newly localized nodes:833
Number of nodes still to be localized: 6837
Number of newly localized nodes:753
Number of nodes still to be localized: 6084
Number of newly localized nodes:756
Number of nodes still to be localized: 5328
Number of newly localized nodes:680
Number of nodes still to be localized: 4648
Number of newly localized nodes:618
Number of nodes still to be localized: 4030
Number of newly localized nodes:587
Number of nodes still to be localized: 3443
Number of newly localized nodes:590
Number of nodes still to be localized: 2853
Number of newly localized nodes:480
Number of nodes still to be localized: 2373
Number of newly localized nodes:420
Number of nodes still to be localized: 1953
Number of newly localized nodes:404
Number of nodes still to be localized: 1549
Number of newly localized nodes:334
Number of nodes still to be localized: 1215
Number of newly localized nodes:286
Number of nodes still to be localized: 929
Number of newly localized nodes:267
Number of nodes still to be localized: 662
Number of newly localized nodes:246
Number of nodes still to be localized: 416
Number of newly localized nodes:169
Number of nodes still to be localized: 247
Number of newly localized nodes:124
Number of nodes still to be localized: 123
Number of newly localized nodes:77
Number of nodes still to be localized: 46
Number of newly localized nodes:44
Number of nodes still to be localized: 2
Number of newly localized nodes:2
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.015
Number of newly localized nodes: 2404
Number of nodes still to be localized: 22596
Number of newly localized nodes:2147
Number of nodes still to be localized: 20449
Number of newly localized nodes:1969
Number of nodes still to be localized: 18480
Number of newly localized nodes:1994
Number of nodes still to be localized: 16486
Number of newly localized nodes:1839
Number of nodes still to be localized: 14647
Number of newly localized nodes:1672
Number of nodes still to be localized: 12975
Number of newly localized nodes:1595
Number of nodes still to be localized: 11380
Number of newly localized nodes:1518
Number of nodes still to be localized: 9862
Number of newly localized nodes:1378
Number of nodes still to be localized: 8484
Number of newly localized nodes:1359
Number of nodes still to be localized: 7125
Number of newly localized nodes:1224
Number of nodes still to be localized: 5901
Number of newly localized nodes:1140
Number of nodes still to be localized: 4761
Number of newly localized nodes:1012
Number of nodes still to be localized: 3749
Number of newly localized nodes:855
Number of nodes still to be localized: 2894
Number of newly localized nodes:742
Number of nodes still to be localized: 2152
Number of newly localized nodes:617
Number of nodes still to be localized: 1535
Number of newly localized nodes:512
Number of nodes still to be localized: 1023
Number of newly localized nodes:424
Number of nodes still to be localized: 599
Number of newly localized nodes:296
Number of nodes still to be localized: 303
Number of newly localized nodes:205
Number of nodes still to be localized: 98
Number of newly localized nodes:98
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.02
Number of newly localized nodes: 3251
Number of nodes still to be localized: 21749
Number of newly localized nodes:2922
Number of nodes still to be localized: 18827
Number of newly localized nodes:2717
Number of nodes still to be localized: 16110
Number of newly localized nodes:2494
Number of nodes still to be localized: 13616
Number of newly localized nodes:2206
Number of nodes still to be localized: 11410
Number of newly localized nodes:2024
Number of nodes still to be localized: 9386
Number of newly localized nodes:1853
Number of nodes still to be localized: 7533
Number of newly localized nodes:1597
Number of nodes still to be localized: 5936
Number of newly localized nodes:1454
Number of nodes still to be localized: 4482
Number of newly localized nodes:1247
Number of nodes still to be localized: 3235
Number of newly localized nodes:1059
Number of nodes still to be localized: 2176
Number of newly localized nodes:866
Number of nodes still to be localized: 1310
Number of newly localized nodes:618
Number of nodes still to be localized: 692
Number of newly localized nodes:438
Number of nodes still to be localized: 254
Number of newly localized nodes:221
Number of nodes still to be localized: 33
Number of newly localized nodes:33
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.025
Number of newly localized nodes: 3986
Number of nodes still to be localized: 21014
Number of newly localized nodes:3558
Number of nodes still to be localized: 17456
Number of newly localized nodes:3128
Number of nodes still to be localized: 14328
Number of newly localized nodes:2817
Number of nodes still to be localized: 11511
Number of newly localized nodes:2615
Number of nodes still to be localized: 8896
Number of newly localized nodes:2226
Number of nodes still to be localized: 6670
Number of newly localized nodes:1891
Number of nodes still to be localized: 4779
Number of newly localized nodes:1598
Number of nodes still to be localized: 3181
Number of newly localized nodes:1261
Number of nodes still to be localized: 1920
Number of newly localized nodes:961
Number of nodes still to be localized: 959
Number of newly localized nodes:628
Number of nodes still to be localized: 331
Number of newly localized nodes:312
Number of nodes still to be localized: 19
Number of newly localized nodes:19
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.01
Number of newly localized nodes: 3323
Number of nodes still to be localized: 46677
Number of newly localized nodes:2947
Number of nodes still to be localized: 43730
Number of newly localized nodes:2834
Number of nodes still to be localized: 40896
Number of newly localized nodes:2742
Number of nodes still to be localized: 38154
Number of newly localized nodes:2614
Number of nodes still to be localized: 35540
Number of newly localized nodes:2590
Number of nodes still to be localized: 32950
Number of newly localized nodes:2556
Number of nodes still to be localized: 30394
Number of newly localized nodes:2427
Number of nodes still to be localized: 27967
Number of newly localized nodes:2186
Number of nodes still to be localized: 25781
Number of newly localized nodes:2203
Number of nodes still to be localized: 23578
Number of newly localized nodes:2168
Number of nodes still to be localized: 21410
Number of newly localized nodes:1911
Number of nodes still to be localized: 19499
Number of newly localized nodes:1866
Number of nodes still to be localized: 17633
Number of newly localized nodes:1779
Number of nodes still to be localized: 15854
Number of newly localized nodes:1721
Number of nodes still to be localized: 14133
Number of newly localized nodes:1624
Number of nodes still to be localized: 12509
Number of newly localized nodes:1478
Number of nodes still to be localized: 11031
Number of newly localized nodes:1370
Number of nodes still to be localized: 9661
Number of newly localized nodes:1326
Number of nodes still to be localized: 8335
Number of newly localized nodes:1254
Number of nodes still to be localized: 7081
Number of newly localized nodes:1174
Number of nodes still to be localized: 5907
Number of newly localized nodes:965
Number of nodes still to be localized: 4942
Number of newly localized nodes:866
Number of nodes still to be localized: 4076
Number of newly localized nodes:855
Number of nodes still to be localized: 3221
Number of newly localized nodes:722
Number of nodes still to be localized: 2499
Number of newly localized nodes:652
Number of nodes still to be localized: 1847
Number of newly localized nodes:566
Number of nodes still to be localized: 1281
Number of newly localized nodes:411
Number of nodes still to be localized: 870
Number of newly localized nodes:369
Number of nodes still to be localized: 501
Number of newly localized nodes:257
Number of nodes still to be localized: 244
Number of newly localized nodes:184
Number of nodes still to be localized: 60
Number of newly localized nodes:60
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.015
Number of newly localized nodes: 4851
Number of nodes still to be localized: 45149
Number of newly localized nodes:4366
Number of nodes still to be localized: 40783
Number of newly localized nodes:4117
Number of nodes still to be localized: 36666
Number of newly localized nodes:3919
Number of nodes still to be localized: 32747
Number of newly localized nodes:3793
Number of nodes still to be localized: 28954
Number of newly localized nodes:3484
Number of nodes still to be localized: 25470
Number of newly localized nodes:3270
Number of nodes still to be localized: 22200
Number of newly localized nodes:3024
Number of nodes still to be localized: 19176
Number of newly localized nodes:2832
Number of nodes still to be localized: 16344
Number of newly localized nodes:2666
Number of nodes still to be localized: 13678
Number of newly localized nodes:2421
Number of nodes still to be localized: 11257
Number of newly localized nodes:2169
Number of nodes still to be localized: 9088
Number of newly localized nodes:1975
Number of nodes still to be localized: 7113
Number of newly localized nodes:1676
Number of nodes still to be localized: 5437
Number of newly localized nodes:1493
Number of nodes still to be localized: 3944
Number of newly localized nodes:1241
Number of nodes still to be localized: 2703
Number of newly localized nodes:1041
Number of nodes still to be localized: 1662
Number of newly localized nodes:722
Number of nodes still to be localized: 940
Number of newly localized nodes:539
Number of nodes still to be localized: 401
Number of newly localized nodes:328
Number of nodes still to be localized: 73
Number of newly localized nodes:73
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.02
Number of newly localized nodes: 6650
Number of nodes still to be localized: 43350
Number of newly localized nodes:5827
Number of nodes still to be localized: 37523
Number of newly localized nodes:5439
Number of nodes still to be localized: 32084
Number of newly localized nodes:4995
Number of nodes still to be localized: 27089
Number of newly localized nodes:4510
Number of nodes still to be localized: 22579
Number of newly localized nodes:4107
Number of nodes still to be localized: 18472
Number of newly localized nodes:3771
Number of nodes still to be localized: 14701
Number of newly localized nodes:3225
Number of nodes still to be localized: 11476
Number of newly localized nodes:2852
Number of nodes still to be localized: 8624
Number of newly localized nodes:2450
Number of nodes still to be localized: 6174
Number of newly localized nodes:2039
Number of nodes still to be localized: 4135
Number of newly localized nodes:1638
Number of nodes still to be localized: 2497
Number of newly localized nodes:1218
Number of nodes still to be localized: 1279
Number of newly localized nodes:874
Number of nodes still to be localized: 405
Number of newly localized nodes:385
Number of nodes still to be localized: 20
Number of newly localized nodes:20
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.025
Number of newly localized nodes: 7842
Number of nodes still to be localized: 42158
Number of newly localized nodes:7165
Number of nodes still to be localized: 34993
Number of newly localized nodes:6523
Number of nodes still to be localized: 28470
Number of newly localized nodes:5900
Number of nodes still to be localized: 22570
Number of newly localized nodes:5229
Number of nodes still to be localized: 17341
Number of newly localized nodes:4443
Number of nodes still to be localized: 12898
Number of newly localized nodes:3789
Number of nodes still to be localized: 9109
Number of newly localized nodes:3176
Number of nodes still to be localized: 5933
Number of newly localized nodes:2435
Number of nodes still to be localized: 3498
Number of newly localized nodes:1856
Number of nodes still to be localized: 1642
Number of newly localized nodes:1137
Number of nodes still to be localized: 505
Number of newly localized nodes:490
Number of nodes still to be localized: 15
Number of newly localized nodes:15
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.01
Number of newly localized nodes: 4949
Number of nodes still to be localized: 70051
Number of newly localized nodes:4469
Number of nodes still to be localized: 65582
Number of newly localized nodes:4300
Number of nodes still to be localized: 61282
Number of newly localized nodes:4215
Number of nodes still to be localized: 57067
Number of newly localized nodes:4018
Number of nodes still to be localized: 53049
Number of newly localized nodes:3854
Number of nodes still to be localized: 49195
Number of newly localized nodes:3797
Number of nodes still to be localized: 45398
Number of newly localized nodes:3565
Number of nodes still to be localized: 41833
Number of newly localized nodes:3453
Number of nodes still to be localized: 38380
Number of newly localized nodes:3371
Number of nodes still to be localized: 35009
Number of newly localized nodes:3236
Number of nodes still to be localized: 31773
Number of newly localized nodes:2986
Number of nodes still to be localized: 28787
Number of newly localized nodes:2935
Number of nodes still to be localized: 25852
Number of newly localized nodes:2765
Number of nodes still to be localized: 23087
Number of newly localized nodes:2582
Number of nodes still to be localized: 20505
Number of newly localized nodes:2378
Number of nodes still to be localized: 18127
Number of newly localized nodes:2268
Number of nodes still to be localized: 15859
Number of newly localized nodes:2042
Number of nodes still to be localized: 13817
Number of newly localized nodes:1947
Number of nodes still to be localized: 11870
Number of newly localized nodes:1796
Number of nodes still to be localized: 10074
Number of newly localized nodes:1591
Number of nodes still to be localized: 8483
Number of newly localized nodes:1514
Number of nodes still to be localized: 6969
Number of newly localized nodes:1396
Number of nodes still to be localized: 5573
Number of newly localized nodes:1228
Number of nodes still to be localized: 4345
Number of newly localized nodes:1078
Number of nodes still to be localized: 3267
Number of newly localized nodes:877
Number of nodes still to be localized: 2390
Number of newly localized nodes:766
Number of nodes still to be localized: 1624
Number of newly localized nodes:666
Number of nodes still to be localized: 958
Number of newly localized nodes:468
Number of nodes still to be localized: 490
Number of newly localized nodes:329
Number of nodes still to be localized: 161
Number of newly localized nodes:144
Number of nodes still to be localized: 17
Number of newly localized nodes:17
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.015
Number of newly localized nodes: 7290
Number of nodes still to be localized: 67710
Number of newly localized nodes:6721
Number of nodes still to be localized: 60989
Number of newly localized nodes:6313
Number of nodes still to be localized: 54676
Number of newly localized nodes:5994
Number of nodes still to be localized: 48682
Number of newly localized nodes:5713
Number of nodes still to be localized: 42969
Number of newly localized nodes:5428
Number of nodes still to be localized: 37541
Number of newly localized nodes:5083
Number of nodes still to be localized: 32458
Number of newly localized nodes:4550
Number of nodes still to be localized: 27908
Number of newly localized nodes:4185
Number of nodes still to be localized: 23723
Number of newly localized nodes:3893
Number of nodes still to be localized: 19830
Number of newly localized nodes:3606
Number of nodes still to be localized: 16224
Number of newly localized nodes:3248
Number of nodes still to be localized: 12976
Number of newly localized nodes:2856
Number of nodes still to be localized: 10120
Number of newly localized nodes:2499
Number of nodes still to be localized: 7621
Number of newly localized nodes:2137
Number of nodes still to be localized: 5484
Number of newly localized nodes:1768
Number of nodes still to be localized: 3716
Number of newly localized nodes:1392
Number of nodes still to be localized: 2324
Number of newly localized nodes:1120
Number of nodes still to be localized: 1204
Number of newly localized nodes:767
Number of nodes still to be localized: 437
Number of newly localized nodes:379
Number of nodes still to be localized: 58
Number of newly localized nodes:58
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.02
Number of newly localized nodes: 9581
Number of nodes still to be localized: 65419
Number of newly localized nodes:8819
Number of nodes still to be localized: 56600
Number of newly localized nodes:8248
Number of nodes still to be localized: 48352
Number of newly localized nodes:7593
Number of nodes still to be localized: 40759
Number of newly localized nodes:6968
Number of nodes still to be localized: 33791
Number of newly localized nodes:6214
Number of nodes still to be localized: 27577
Number of newly localized nodes:5618
Number of nodes still to be localized: 21959
Number of newly localized nodes:4947
Number of nodes still to be localized: 17012
Number of newly localized nodes:4396
Number of nodes still to be localized: 12616
Number of newly localized nodes:3815
Number of nodes still to be localized: 8801
Number of newly localized nodes:3055
Number of nodes still to be localized: 5746
Number of newly localized nodes:2391
Number of nodes still to be localized: 3355
Number of newly localized nodes:1742
Number of nodes still to be localized: 1613
Number of newly localized nodes:1099
Number of nodes still to be localized: 514
Number of newly localized nodes:500
Number of nodes still to be localized: 14
Number of newly localized nodes:14
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.025
Number of newly localized nodes: 11910
Number of nodes still to be localized: 63090
Number of newly localized nodes:10886
Number of nodes still to be localized: 52204
Number of newly localized nodes:9940
Number of nodes still to be localized: 42264
Number of newly localized nodes:8609
Number of nodes still to be localized: 33655
Number of newly localized nodes:7741
Number of nodes still to be localized: 25914
Number of newly localized nodes:6666
Number of nodes still to be localized: 19248
Number of newly localized nodes:5787
Number of nodes still to be localized: 13461
Number of newly localized nodes:4627
Number of nodes still to be localized: 8834
Number of newly localized nodes:3713
Number of nodes still to be localized: 5121
Number of newly localized nodes:2775
Number of nodes still to be localized: 2346
Number of newly localized nodes:1654
Number of nodes still to be localized: 692
Number of newly localized nodes:683
Number of nodes still to be localized: 9
Number of newly localized nodes:9
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.01
Number of newly localized nodes: 6705
Number of nodes still to be localized: 93295
Number of newly localized nodes:5981
Number of nodes still to be localized: 87314
Number of newly localized nodes:5771
Number of nodes still to be localized: 81543
Number of newly localized nodes:5507
Number of nodes still to be localized: 76036
Number of newly localized nodes:5525
Number of nodes still to be localized: 70511
Number of newly localized nodes:5191
Number of nodes still to be localized: 65320
Number of newly localized nodes:4972
Number of nodes still to be localized: 60348
Number of newly localized nodes:4780
Number of nodes still to be localized: 55568
Number of newly localized nodes:4614
Number of nodes still to be localized: 50954
Number of newly localized nodes:4482
Number of nodes still to be localized: 46472
Number of newly localized nodes:4152
Number of nodes still to be localized: 42320
Number of newly localized nodes:4031
Number of nodes still to be localized: 38289
Number of newly localized nodes:3794
Number of nodes still to be localized: 34495
Number of newly localized nodes:3660
Number of nodes still to be localized: 30835
Number of newly localized nodes:3439
Number of nodes still to be localized: 27396
Number of newly localized nodes:3296
Number of nodes still to be localized: 24100
Number of newly localized nodes:3149
Number of nodes still to be localized: 20951
Number of newly localized nodes:2752
Number of nodes still to be localized: 18199
Number of newly localized nodes:2632
Number of nodes still to be localized: 15567
Number of newly localized nodes:2437
Number of nodes still to be localized: 13130
Number of newly localized nodes:2161
Number of nodes still to be localized: 10969
Number of newly localized nodes:2026
Number of nodes still to be localized: 8943
Number of newly localized nodes:1803
Number of nodes still to be localized: 7140
Number of newly localized nodes:1561
Number of nodes still to be localized: 5579
Number of newly localized nodes:1442
Number of nodes still to be localized: 4137
Number of newly localized nodes:1178
Number of nodes still to be localized: 2959
Number of newly localized nodes:1075
Number of nodes still to be localized: 1884
Number of newly localized nodes:743
Number of nodes still to be localized: 1141
Number of newly localized nodes:587
Number of nodes still to be localized: 554
Number of newly localized nodes:407
Number of nodes still to be localized: 147
Number of newly localized nodes:142
Number of nodes still to be localized: 5
Number of newly localized nodes:5
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.015
Number of newly localized nodes: 9740
Number of nodes still to be localized: 90260
Number of newly localized nodes:8997
Number of nodes still to be localized: 81263
Number of newly localized nodes:8557
Number of nodes still to be localized: 72706
Number of newly localized nodes:8050
Number of nodes still to be localized: 64656
Number of newly localized nodes:7639
Number of nodes still to be localized: 57017
Number of newly localized nodes:7120
Number of nodes still to be localized: 49897
Number of newly localized nodes:6676
Number of nodes still to be localized: 43221
Number of newly localized nodes:6067
Number of nodes still to be localized: 37154
Number of newly localized nodes:5705
Number of nodes still to be localized: 31449
Number of newly localized nodes:5244
Number of nodes still to be localized: 26205
Number of newly localized nodes:4652
Number of nodes still to be localized: 21553
Number of newly localized nodes:4238
Number of nodes still to be localized: 17315
Number of newly localized nodes:3834
Number of nodes still to be localized: 13481
Number of newly localized nodes:3368
Number of nodes still to be localized: 10113
Number of newly localized nodes:2863
Number of nodes still to be localized: 7250
Number of newly localized nodes:2377
Number of nodes still to be localized: 4873
Number of newly localized nodes:1925
Number of nodes still to be localized: 2948
Number of newly localized nodes:1479
Number of nodes still to be localized: 1469
Number of newly localized nodes:954
Number of nodes still to be localized: 515
Number of newly localized nodes:456
Number of nodes still to be localized: 59
Number of newly localized nodes:59
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.02
Number of newly localized nodes: 12836
Number of nodes still to be localized: 87164
Number of newly localized nodes:11629
Number of nodes still to be localized: 75535
Number of newly localized nodes:10993
Number of nodes still to be localized: 64542
Number of newly localized nodes:10064
Number of nodes still to be localized: 54478
Number of newly localized nodes:9333
Number of nodes still to be localized: 45145
Number of newly localized nodes:8468
Number of nodes still to be localized: 36677
Number of newly localized nodes:7407
Number of nodes still to be localized: 29270
Number of newly localized nodes:6591
Number of nodes still to be localized: 22679
Number of newly localized nodes:5750
Number of nodes still to be localized: 16929
Number of newly localized nodes:5015
Number of nodes still to be localized: 11914
Number of newly localized nodes:4094
Number of nodes still to be localized: 7820
Number of newly localized nodes:3273
Number of nodes still to be localized: 4547
Number of newly localized nodes:2414
Number of nodes still to be localized: 2133
Number of newly localized nodes:1497
Number of nodes still to be localized: 636
Number of newly localized nodes:612
Number of nodes still to be localized: 24
Number of newly localized nodes:24
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.025
Number of newly localized nodes: 15914
Number of nodes still to be localized: 84086
Number of newly localized nodes:14409
Number of nodes still to be localized: 69677
Number of newly localized nodes:13081
Number of nodes still to be localized: 56596
Number of newly localized nodes:11559
Number of nodes still to be localized: 45037
Number of newly localized nodes:10257
Number of nodes still to be localized: 34780
Number of newly localized nodes:9010
Number of nodes still to be localized: 25770
Number of newly localized nodes:7672
Number of nodes still to be localized: 18098
Number of newly localized nodes:6416
Number of nodes still to be localized: 11682
Number of newly localized nodes:4865
Number of nodes still to be localized: 6817
Number of newly localized nodes:3654
Number of nodes still to be localized: 3163
Number of newly localized nodes:2276
Number of nodes still to be localized: 887
Number of newly localized nodes:880
Number of nodes still to be localized: 7
Number of newly localized nodes:7
Number of nodes still to be localized: 0

==> IEEE Communications Magazine_21/simulations/results_copy.txt <==
Number of nanonodes: 25000
Communication range: 0.01
Number of newly localized nodes: 1646
Number of nodes still to be localized: 23354
Number of newly localized nodes:1287
Number of nodes still to be localized: 22067
Number of newly localized nodes:1385
Number of nodes still to be localized: 20682
Number of newly localized nodes:1365
Number of nodes still to be localized: 19317
Number of newly localized nodes:1248
Number of nodes still to be localized: 18069
Number of newly localized nodes:1234
Number of nodes still to be localized: 16835
Number of newly localized nodes:1183
Number of nodes still to be localized: 15652
Number of newly localized nodes:1111
Number of nodes still to be localized: 14541
Number of newly localized nodes:1063
Number of nodes still to be localized: 13478
Number of newly localized nodes:1095
Number of nodes still to be localized: 12383
Number of newly localized nodes:1022
Number of nodes still to be localized: 11361
Number of newly localized nodes:991
Number of nodes still to be localized: 10370
Number of newly localized nodes:941
Number of nodes still to be localized: 9429
Number of newly localized nodes:874
Number of nodes still to be localized: 8555
Number of newly localized nodes:885
Number of nodes still to be localized: 7670
Number of newly localized nodes:833
Number of nodes still to be localized: 6837
Number of newly localized nodes:753
Number of nodes still to be localized: 6084
Number of newly localized nodes:756
Number of nodes still to be localized: 5328
Number of newly localized nodes:680
Number of nodes still to be localized: 4648
Number of newly localized nodes:618
Number of nodes still to be localized: 4030
Number of newly localized nodes:587
Number of nodes still to be localized: 3443
Number of newly localized nodes:590
Number of nodes still to be localized: 2853
Number of newly localized nodes:480
Number of nodes still to be localized: 2373
Number of newly localized nodes:420
Number of nodes still to be localized: 1953
Number of newly localized nodes:404
Number of nodes still to be localized: 1549
Number of newly localized nodes:334
Number of nodes still to be localized: 1215
Number of newly localized nodes:286
Number of nodes still to be localized: 929
Number of newly localized nodes:267
Number of nodes still to be localized: 662
Number of newly localized nodes:246
Number of nodes still to be localized: 416
Number of newly localized nodes:169
Number of nodes still to be localized: 247
Number of newly localized nodes:124
Number of nodes still to be localized: 123
Number of newly localized nodes:77
Number of nodes still to be localized: 46
Number of newly localized nodes:44
Number of nodes still to be localized: 2
Number of newly localized nodes:2
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.015
Number of newly localized nodes: 2404
Number of nodes still to be localized: 22596
Number of newly localized nodes:2147
Number of nodes still to be localized: 20449
Number of newly localized nodes:1969
Number of nodes still to be localized: 18480
Number of newly localized nodes:1994
Number of nodes still to be localized: 16486
Number of newly localized nodes:1839
Number of nodes still to be localized: 14647
Number of newly localized nodes:1672
Number of nodes still to be localized: 12975
Number of newly localized nodes:1595
Number of nodes still to be localized: 11380
Number of newly localized nodes:1518
Number of nodes still to be localized: 9862
Number of newly localized nodes:1378
Number of nodes still to be localized: 8484
Number of newly localized nodes:1359
Number of nodes still to be localized: 7125
Number of newly localized nodes:1224
Number of nodes still to be localized: 5901
Number of newly localized nodes:1140
Number of nodes still to be localized: 4761
Number of newly localized nodes:1012
Number of nodes still to be localized: 3749
Number of newly localized nodes:855
Number of nodes still to be localized: 2894
Number of newly localized nodes:742
Number of nodes still to be localized: 2152
Number of newly localized nodes:617
Number of nodes still to be localized: 1535
Number of newly localized nodes:512
Number of nodes still to be localized: 1023
Number of newly localized nodes:424
Number of nodes still to be localized: 599
Number of newly localized nodes:296
Number of nodes still to be localized: 303
Number of newly localized nodes:205
Number of nodes still to be localized: 98
Number of newly localized nodes:98
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.02
Number of newly localized nodes: 3251
Number of nodes still to be localized: 21749
Number of newly localized nodes:2922
Number of nodes still to be localized: 18827
Number of newly localized nodes:2717
Number of nodes still to be localized: 16110
Number of newly localized nodes:2494
Number of nodes still to be localized: 13616
Number of newly localized nodes:2206
Number of nodes still to be localized: 11410
Number of newly localized nodes:2024
Number of nodes still to be localized: 9386
Number of newly localized nodes:1853
Number of nodes still to be localized: 7533
Number of newly localized nodes:1597
Number of nodes still to be localized: 5936
Number of newly localized nodes:1454
Number of nodes still to be localized: 4482
Number of newly localized nodes:1247
Number of nodes still to be localized: 3235
Number of newly localized nodes:1059
Number of nodes still to be localized: 2176
Number of newly localized nodes:866
Number of nodes still to be localized: 1310
Number of newly localized nodes:618
Number of nodes still to be localized: 692
Number of newly localized nodes:438
Number of nodes still to be localized: 254
Number of newly localized nodes:221
Number of nodes still to be localized: 33
Number of newly localized nodes:33
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.025
Number of newly localized nodes: 3986
Number of nodes still to be localized: 21014
Number of newly localized nodes:3558
Number of nodes still to be localized: 17456
Number of newly localized nodes:3128
Number of nodes still to be localized: 14328
Number of newly localized nodes:2817
Number of nodes still to be localized: 11511
Number of newly localized nodes:2615
Number of nodes still to be localized: 8896
Number of newly localized nodes:2226
Number of nodes still to be localized: 6670
Number of newly localized nodes:1891
Number of nodes still to be localized: 4779
Number of newly localized nodes:1598
Number of nodes still to be localized: 3181
Number of newly localized nodes:1261
Number of nodes still to be localized: 1920
Number of newly localized nodes:961
Number of nodes still to be localized: 959
Number of newly localized nodes:628
Number of nodes still to be localized: 331
Number of newly localized nodes:312
Number of nodes still to be localized: 19
Number of newly localized nodes:19
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.01
Number of newly localized nodes: 3323
Number of nodes still to be localized: 46677
Number of newly localized nodes:2947
Number of nodes still to be localized: 43730
Number of newly localized nodes:2834
Number of nodes still to be localized: 40896
Number of newly localized nodes:2742
Number of nodes still to be localized: 38154
Number of newly localized nodes:2614
Number of nodes still to be localized: 35540
Number of newly localized nodes:2590
Number of nodes still to be localized: 32950
Number of newly localized nodes:2556
Number of nodes still to be localized: 30394
Number of newly localized nodes:2427
Number of nodes still to be localized: 27967
Number of newly localized nodes:2186
Number of nodes still to be localized: 25781
Number of newly localized nodes:2203
Number of nodes still to be localized: 23578
Number of newly localized nodes:2168
Number of nodes still to be localized: 21410
Number of newly localized nodes:1911
Number of nodes still to be localized: 19499
Number of newly localized nodes:1866
Number of nodes still to be localized: 17633
Number of newly localized nodes:1779
Number of nodes still to be localized: 15854
Number of newly localized nodes:1721
Number of nodes still to be localized: 14133
Number of newly localized nodes:1624
Number of nodes still to be localized: 12509
Number of newly localized nodes:1478
Number of nodes still to be localized: 11031
Number of newly localized nodes:1370
Number of nodes still to be localized: 9661
Number of newly localized nodes:1326
Number of nodes still to be localized: 8335
Number of newly localized nodes:1254
Number of nodes still to be localized: 7081
Number of newly localized nodes:1174
Number of nodes still to be localized: 5907
Number of newly localized nodes:965
Number of nodes still to be localized: 4942
Number of newly localized nodes:866
Number of nodes still to be localized: 4076
Number of newly localized nodes:855
Number of nodes still to be localized: 3221
Number of newly localized nodes:722
Number of nodes still to be localized: 2499
Number of newly localized nodes:652
Number of nodes still to be localized: 1847
Number of newly localized nodes:566
Number of nodes still to be localized: 1281
Number of newly localized nodes:411
Number of nodes still to be localized: 870
Number of newly localized nodes:369
Number of nodes still to be localized: 501
Number of newly localized nodes:257
Number of nodes still to be localized: 244
Number of newly localized nodes:184
Number of nodes still to be localized: 60
Number of newly localized nodes:60
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.015
Number of newly localized nodes: 4851
Number of nodes still to be localized: 45149
Number of newly localized nodes:4366
Number of nodes still to be localized: 40783
Number of newly localized nodes:4117
Number of nodes still to be localized: 36666
Number of newly localized nodes:3919
Number of nodes still to be localized: 32747
Number of newly localized nodes:3793
Number of nodes still to be localized: 28954
Number of newly localized nodes:3484
Number of nodes still to be localized: 25470
Number of newly localized nodes:3270
Number of nodes still to be localized: 22200
Number of newly localized nodes:3024
Number of nodes still to be localized: 19176
Number of newly localized nodes:2832
Number of nodes still to be localized: 16344
Number of newly localized nodes:2666
Number of nodes still to be localized: 13678
Number of newly localized nodes:2421
Number of nodes still to be localized: 11257
Number of newly localized nodes:2169
Number of nodes still to be localized: 9088
Number of newly localized nodes:1975
Number of nodes still to be localized: 7113
Number of newly localized nodes:1676
Number of nodes still to be localized: 5437
Number of newly localized nodes:1493
Number of nodes still to be localized: 3944
Number of newly localized nodes:1241
Number of nodes still to be localized: 2703
Number of newly localized nodes:1041
Number of nodes still to be localized: 1662
Number of newly localized nodes:722
Number of nodes still to be localized: 940
Number of newly localized nodes:539
Number of nodes still to be localized: 401
Number of newly localized nodes:328
Number of nodes still to be localized: 73
Number of newly localized nodes:73
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.02
Number of newly localized nodes: 6650
Number of nodes still to be localized: 43350
Number of newly localized nodes:5827
Number of nodes still to be localized: 37523
Number of newly localized nodes:5439
Number of nodes still to be localized: 32084
Number of newly localized nodes:4995
Number of nodes still to be localized: 27089
Number of newly localized nodes:4510
Number of nodes still to be localized: 22579
Number of newly localized nodes:4107
Number of nodes still to be localized: 18472
Number of newly localized nodes:3771
Number of nodes still to be localized: 14701
Number of newly localized nodes:3225
Number of nodes still to be localized: 11476
Number of newly localized nodes:2852
Number of nodes still to be localized: 8624
Number of newly localized nodes:2450
Number of nodes still to be localized: 6174
Number of newly localized nodes:2039
Number of nodes still to be localized: 4135
Number of newly localized nodes:1638
Number of nodes still to be localized: 2497
Number of newly localized nodes:1218
Number of nodes still to be localized: 1279
Number of newly localized nodes:874
Number of nodes still to be localized: 405
Number of newly localized nodes:385
Number of nodes still to be localized: 20
Number of newly localized nodes:20
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.025
Number of newly localized nodes: 7842
Number of nodes still to be localized: 42158
Number of newly localized nodes:7165
Number of nodes still to be localized: 34993
Number of newly localized nodes:6523
Number of nodes still to be localized: 28470
Number of newly localized nodes:5900
Number of nodes still to be localized: 22570
Number of newly localized nodes:5229
Number of nodes still to be localized: 17341
Number of newly localized nodes:4443
Number of nodes still to be localized: 12898
Number of newly localized nodes:3789
Number of nodes still to be localized: 9109
Number of newly localized nodes:3176
Number of nodes still to be localized: 5933
Number of newly localized nodes:2435
Number of nodes still to be localized: 3498
Number of newly localized nodes:1856
Number of nodes still to be localized: 1642
Number of newly localized nodes:1137
Number of nodes still to be localized: 505
Number of newly localized nodes:490
Number of nodes still to be localized: 15
Number of newly localized nodes:15
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.01
Number of newly localized nodes: 4949
Number of nodes still to be localized: 70051
Number of newly localized nodes:4469
Number of nodes still to be localized: 65582
Number of newly localized nodes:4300
Number of nodes still to be localized: 61282
Number of newly localized nodes:4215
Number of nodes still to be localized: 57067
Number of newly localized nodes:4018
Number of nodes still to be localized: 53049
Number of newly localized nodes:3854
Number of nodes still to be localized: 49195
Number of newly localized nodes:3797
Number of nodes still to be localized: 45398
Number of newly localized nodes:3565
Number of nodes still to be localized: 41833
Number of newly localized nodes:3453
Number of nodes still to be localized: 38380
Number of newly localized nodes:3371
Number of nodes still to be localized: 35009
Number of newly localized nodes:3236
Number of nodes still to be localized: 31773
Number of newly localized nodes:2986
Number of nodes still to be localized: 28787
Number of newly localized nodes:2935
Number of nodes still to be localized: 25852
Number of newly localized nodes:2765
Number of nodes still to be localized: 23087
Number of newly localized nodes:2582
Number of nodes still to be localized: 20505
Number of newly localized nodes:2378
Number of nodes still to be localized: 18127
Number of newly localized nodes:2268
Number of nodes still to be localized: 15859
Number of newly localized nodes:2042
Number of nodes still to be localized: 13817
Number of newly localized nodes:1947
Number of nodes still to be localized: 11870
Number of newly localized nodes:1796
Number of nodes still to be localized: 10074
Number of newly localized nodes:1591
Number of nodes still to be localized: 8483
Number of newly localized nodes:1514
Number of nodes still to be localized: 6969
Number of newly localized nodes:1396
Number of nodes still to be localized: 5573
Number of newly localized nodes:1228
Number of nodes still to be localized: 4345
Number of newly localized nodes:1078
Number of nodes still to be localized: 3267
Number of newly localized nodes:877
Number of nodes still to be localized: 2390
Number of newly localized nodes:766
Number of nodes still to be localized: 1624
Number of newly localized nodes:666
Number of nodes still to be localized: 958
Number of newly localized nodes:468
Number of nodes still to be localized: 490
Number of newly localized nodes:329
Number of nodes still to be localized: 161
Number of newly localized nodes:144
Number of nodes still to be localized: 17
Number of newly localized nodes:17
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.015
Number of newly localized nodes: 7290
Number of nodes still to be localized: 67710
Number of newly localized nodes:6721
Number of nodes still to be localized: 60989
Number of newly localized nodes:6313
Number of nodes still to be localized: 54676
Number of newly localized nodes:5994
Number of nodes still to be localized: 48682
Number of newly localized nodes:5713
Number of nodes still to be localized: 42969
Number of newly localized nodes:5428
Number of nodes still to be localized: 37541
Number of newly localized nodes:5083
Number of nodes still to be localized: 32458
Number of newly localized nodes:4550
Number of nodes still to be localized: 27908
Number of newly localized nodes:4185
Number of nodes still to be localized: 23723
Number of newly localized nodes:3893
Number of nodes still to be localized: 19830
Number of newly localized nodes:3606
Number of nodes still to be localized: 16224
Number of newly localized nodes:3248
Number of nodes still to be localized: 12976
Number of newly localized nodes:2856
Number of nodes still to be localized: 10120
Number of newly localized nodes:2499
Number of nodes still to be localized: 7621
Number of newly localized nodes:2137
Number of nodes still to be localized: 5484
Number of newly localized nodes:1768
Number of nodes still to be localized: 3716
Number of newly localized nodes:1392
Number of nodes still to be localized: 2324
Number of newly localized nodes:1120
Number of nodes still to be localized: 1204
Number of newly localized nodes:767
Number of nodes still to be localized: 437
Number of newly localized nodes:379
Number of nodes still to be localized: 58
Number of newly localized nodes:58
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.02
Number of newly localized nodes: 9581
Number of nodes still to be localized: 65419
Number of newly localized nodes:8819
Number of nodes still to be localized: 56600
Number of newly localized nodes:8248
Number of nodes still to be localized: 48352
Number of newly localized nodes:7593
Number of nodes still to be localized: 40759
Number of newly localized nodes:6968
Number of nodes still to be localized: 33791
Number of newly localized nodes:6214
Number of nodes still to be localized: 27577
Number of newly localized nodes:5618
Number of nodes still to be localized: 21959
Number of newly localized nodes:4947
Number of nodes still to be localized: 17012
Number of newly localized nodes:4396
Number of nodes still to be localized: 12616
Number of newly localized nodes:3815
Number of nodes still to be localized: 8801
Number of newly localized nodes:3055
Number of nodes still to be localized: 5746
Number of newly localized nodes:2391
Number of nodes still to be localized: 3355
Number of newly localized nodes:1742
Number of nodes still to be localized: 1613
Number of newly localized nodes:1099
Number of nodes still to be localized: 514
Number of newly localized nodes:500
Number of nodes still to be localized: 14
Number of newly localized nodes:14
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.025
Number of newly localized nodes: 11910
Number of nodes still to be localized: 63090
Number of newly localized nodes:10886
Number of nodes still to be localized: 52204
Number of newly localized nodes:9940
Number of nodes still to be localized: 42264
Number of newly localized nodes:8609
Number of nodes still to be localized: 33655
Number of newly localized nodes:7741
Number of nodes still to be localized: 25914
Number of newly localized nodes:6666
Number of nodes still to be localized: 19248
Number of newly localized nodes:5787
Number of nodes still to be localized: 13461
Number of newly localized nodes:4627
Number of nodes still to be localized: 8834
Number of newly localized nodes:3713
Number of nodes still to be localized: 5121
Number of newly localized nodes:2775
Number of nodes still to be localized: 2346
Number of newly localized nodes:1654
Number of nodes still to be localized: 692
Number of newly localized nodes:683
Number of nodes still to be localized: 9
Number of newly localized nodes:9
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.01
Number of newly localized nodes: 6705
Number of nodes still to be localized: 93295
Number of newly localized nodes:5981
Number of nodes still to be localized: 87314
Number of newly localized nodes:5771
Number of nodes still to be localized: 81543
Number of newly localized nodes:5507
Number of nodes still to be localized: 76036
Number of newly localized nodes:5525
Number of nodes still to be localized: 70511
Number of newly localized nodes:5191
Number of nodes still to be localized: 65320
Number of newly localized nodes:4972
Number of nodes still to be localized: 60348
Number of newly localized nodes:4780
Number of nodes still to be localized: 55568
Number of newly localized nodes:4614
Number of nodes still to be localized: 50954
Number of newly localized nodes:4482
Number of nodes still to be localized: 46472
Number of newly localized nodes:4152
Number of nodes still to be localized: 42320
Number of newly localized nodes:4031
Number of nodes still to be localized: 38289
Number of newly localized nodes:3794
Number of nodes still to be localized: 34495
Number of newly localized nodes:3660
Number of nodes still to be localized: 30835
Number of newly localized nodes:3439
Number of nodes still to be localized: 27396
Number of newly localized nodes:3296
Number of nodes still to be localized: 24100
Number of newly localized nodes:3149
Number of nodes still to be localized: 20951
Number of newly localized nodes:2752
Number of nodes still to be localized: 18199
Number of newly localized nodes:2632
Number of nodes still to be localized: 15567
Number of newly localized nodes:2437
Number of nodes still to be localized: 13130
Number of newly localized nodes:2161
Number of nodes still to be localized: 10969
Number of newly localized nodes:2026
Number of nodes still to be localized: 8943
Number of newly localized nodes:1803
Number of nodes still to be localized: 7140
Number of newly localized nodes:1561
Number of nodes still to be localized: 5579
Number of newly localized nodes:1442
Number of nodes still to be localized: 4137
Number of newly localized nodes:1178
Number of nodes still to be localized: 2959
Number of newly localized nodes:1075
Number of nodes still to be localized: 1884
Number of newly localized nodes:743
Number of nodes still to be localized: 1141
Number of newly localized nodes:587
Number of nodes still to be localized: 554
Number of newly localized nodes:407
Number of nodes still to be localized: 147
Number of newly localized nodes:142
Number of nodes still to be localized: 5
Number of newly localized nodes:5
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.015
Number of newly localized nodes: 9740
Number of nodes still to be localized: 90260
Number of newly localized nodes:8997
Number of nodes still to be localized: 81263
Number of newly localized nodes:8557
Number of nodes still to be localized: 72706
Number of newly localized nodes:8050
Number of nodes still to be localized: 64656
Number of newly localized nodes:7639
Number of nodes still to be localized: 57017
Number of newly localized nodes:7120
Number of nodes still to be localized: 49897
Number of newly localized nodes:6676
Number of nodes still to be localized: 43221
Number of newly localized nodes:6067
Number of nodes still to be localized: 37154
Number of newly localized nodes:5705
Number of nodes still to be localized: 31449
Number of newly localized nodes:5244
Number of nodes still to be localized: 26205
Number of newly localized nodes:4652
Number of nodes still to be localized: 21553
Number of newly localized nodes:4238
Number of nodes still to be localized: 17315
Number of newly localized nodes:3834
Number of nodes still to be localized: 13481
Number of newly localized nodes:3368
Number of nodes still to be localized: 10113
Number of newly localized nodes:2863
Number of nodes still to be localized: 7250
Number of newly localized nodes:2377
Number of nodes still to be localized: 4873
Number of newly localized nodes:1925
Number of nodes still to be localized: 2948
Number of newly localized nodes:1479
Number of nodes still to be localized: 1469
Number of newly localized nodes:954
Number of nodes still to be localized: 515
Number of newly localized nodes:456
Number of nodes still to be localized: 59
Number of newly localized nodes:59
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.02
Number of newly localized nodes: 12836
Number of nodes still to be localized: 87164
Number of newly localized nodes:11629
Number of nodes still to be localized: 75535
Number of newly localized nodes:10993
Number of nodes still to be localized: 64542
Number of newly localized nodes:10064
Number of nodes still to be localized: 54478
Number of newly localized nodes:9333
Number of nodes still to be localized: 45145
Number of newly localized nodes:8468
Number of nodes still to be localized: 36677
Number of newly localized nodes:7407
Number of nodes still to be localized: 29270
Number of newly localized nodes:6591
Number of nodes still to be localized: 22679
Number of newly localized nodes:5750
Number of nodes still to be localized: 16929
Number of newly localized nodes:5015
Number of nodes still to be localized: 11914
Number of newly localized nodes:4094
Number of nodes still to be localized: 7820
Number of newly localized nodes:3273
Number of nodes still to be localized: 4547
Number of newly localized nodes:2414
Number of nodes still to be localized: 2133
Number of newly localized nodes:1497
Number of nodes still to be localized: 636
Number of newly localized nodes:612
Number of nodes still to be localized: 24
Number of newly localized nodes:24
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.025
Number of newly localized nodes: 15914
Number of nodes still to be localized: 84086
Number of newly localized nodes:14409
Number of nodes still to be localized: 69677
Number of newly localized nodes:13081
Number of nodes still to be localized: 56596
Number of newly localized nodes:11559
Number of nodes still to be localized: 45037
Number of newly localized nodes:10257
Number of nodes still to be localized: 34780
Number of newly localized nodes:9010
Number of nodes still to be localized: 25770
Number of newly localized nodes:7672
Number of nodes still to be localized: 18098
Number of newly localized nodes:6416
Number of nodes still to be localized: 11682
Number of newly localized nodes:4865
Number of nodes still to be localized: 6817
Number of newly localized nodes:3654
Number of nodes still to be localized: 3163
Number of newly localized nodes:2276
Number of nodes still to be localized: 887
Number of newly localized nodes:880
Number of nodes still to be localized: 7
Number of newly localized nodes:7
Number of nodes still to be localized: 0

==> ieee_commag_review.txt <==
Guest Editor: Editors, NanoNetworking FT
Comments to the Author:
The paper was reviewed by four independent reviewers. Although some of the reviewers believe that some of the content of the paper may be of interest for the Communication Magazine readership, the changes they suggest go far beyond a major revision and will essentially result in a completely new paper.

In particular, Reviewer 1 states that the paper consists of two parts where one part proposes a conceptually new architecture, which is unlikely to be fully realizable, and the second part is a survey on open research problems, which is similar to existing surveys. His/her recommendation is to drop one part and strengthen the other one. Reviewer 2 mainly recommends the addition of several references which will not be possible given the constraints. Reviewer 3 does not believe that the proposed system has merit as it will not be realizable. Reviewer 4 provides a list of concerns that essentially also point to the idealistic assumptions and lack of evidence for realizability in the paper that were already criticized by Reviewers 1 and 3.

Based on these reviews as well as my own ready of the paper, I cannot recommend it for publication in IEEE Communication Magazine.


Reviewer: 1

Comments to the Author
The paper addresses a communication architecture for nano devices operating in the blood stream of a person. All devices are able to communicate via THz channels, which are also used for localization. Some ultra sound wake-up system is considered to support energy harvesting nodes.

Overall, the paper is very easy to read. The authors make use of very recent concepts in the fields of wake-up systems and tera hertz communication to establish a complete communication architecture.

My main problem with the paper is the following: one half of the paper is about a novel communication architecture, which looks nice but misses at least some early evaluation. Not sure which parts can eventually be realized and if the architecture as a whole will fail if only some components cannot be integrated. The other half is more a survey on open research challenges in the field of nano networks. By itself, it is very close to existing surveys and the authors do not make a strong argument, why this part is needed as an additional overview or review.

As the authors make use of existing concepts and technologies, the main contribution is in the conceptual architecture. Here, the authors make many claims which are not treated in the paper. Besides the missing (limited) evaluation, the software defined meta materials part, for example, is nice as a concept but not sufficiently detailed in the paper. Also, the authors make claims in the introduction and conclusion, which are not addressed in the main parts at all. For example, a machine learning based controller is mentioned, which is not described at all. This needs in-depth discussion (where is the controller, where does it get its data from, which ML algorithms are considered, what about sufficient computational resources, etc). Otherwise it feels like it ie mentioned just because ML is en vogue at the moment.

Nevertheless, I think the paper has its merits and the COMMAG readership could benefit from the paper. I think the authors need to concentrate on one part and strengthen it substantially.


Reviewer: 2

Comments to the Author
This paper propose a network architecture that can support fine-grained localization of the energy-harvesting in-body nanonodes, as well as their two way communication with the outside world.
I would recommend to highlight the main contribution of the paper.
However, the related work should be more detailed. I would suggest to add following reference:
Abbasi, Q., Jilani, S.F., Alomainy, A. and Imran, M., 2020. Antennas and Propagation for 5G and Beyond.
Ren, A., Zahid, A., Fan, D., Yang, X., Imran, M.A., Alomainy, A. and Abbasi, Q.H., 2019. State-of-the-art in terahertz sensing for food and water security–A comprehensive review. Trends in Food Science & Technology, 85, pp.241-251.
Abbasi, Q.H., Nasir, A.A., Yang, K., Qaraqe, K.A. and Alomainy, A., 2017. Cooperative in-vivo nano-network communication at terahertz frequencies. IEEE Access, 5, pp.8642-8647.
Abbasi, Q.H., El Sallabi, H., Chopra, N., Yang, K., Qaraqe, K.A. and Alomainy, A., 2016. Terahertz channel characterization inside the human skin for nano-scale body-centric networks. IEEE Transactions on Terahertz Science and Technology, 6(3), pp.427-434.
Chopra, N., Yang, K., Abbasi, Q.H., Qaraqe, K.A., Philpott, M. and Alomainy, A., 2016. THz time-domain spectroscopy of human skin tissue for in-body nanonetworks. IEEE Transactions on Terahertz Science and Technology, 6(6), pp.803-809.
Finally, the paper needs a grammar polishing. Please have it proofread carefully again.


Reviewer: 3

Comments to the Author
Due to peculiarities of nano-devices and THz communication in the environment of bloodstream, especially the short communication distance and extremely low energy capacity, and dynamic energy harvesting during the flowing in the blood, location-aware based on the mobile nano-nodes seems impractical and impossible based on those assumptions. Such as,
1. in the paper, extremely dense nano-networks are envisioned in this paper for intro-body blood environment, and also assume  highly accurate two-way ToF estimation among nano-nodes. To be honest, that's too ideal for the real applications. The assumption of high number and density of anchors and nano-nodes will be  a big problem, such as congestion in the blood due to the necessary-size of nano-nodes.
2. For the random back-offs in multiple responses, does the energy in flowing nano-node support this mechanism, while all nano-nodes  are mobile with the bloodstream, the corresponding positions among nano-nodes are also dynamic, maybe the information can not be successfully transmitted to the destination.


Reviewer: 4

Comments to the Author
In this paper, authors introduce the location-aware, wake-up radio-based wireless nanocommunication paradigms and software-defined matamaterials to THz operating energy-harvesting inbody nanonetworks. However, I have some comments and concerns as follows:

1、	Authors employ THz radio for localization and data communication. THz radio always has some unique properties, which is very different from the traditional radio. Authors do not consider the specific properties of THz radio.
2、	Page 5:  how to establish the metric for the expected link quality between two devices? Please give the detail process.
3、	It seems that authors propose many wakeup ways for devices in this paper, which makes the reader confused. Please clarify this part and explain how the proposed wake-up mechanisms work.
4、	If the proposed Iterative localization can directly be used in nano-communication networks? How to ensure the performance of the proposed localization method?
5、	How do the devices move in this paper? Please give the specific motion of the devices? Moreover, please analyze the effects of device’s motion and density to the performance (e.g., accuracy) of the proposed location method.
6、	Please give more explanation (e.g., feasibility, advantage, challenge, etc.) for how the machine learning can be applied in nano-communication network.
7、	 Please improve the qualities of the references in this paper?
8、	Please modify the expression of the paper. The language in current version is a bit stiff. For example, the sentence “In terms of addressing, we posit that the nanonodes can be awoken…...” is hard to grasp.
9、	Moreover, authors use “nanonode”, “nanodevice” and “device” to denote the device in nano-communication of this paper. Please unify the denotation.


==> simulations/results.txt <==
Communication range: 0.01
Number of newly localized nodes: 1646
Number of nodes still to be localized: 23354
Number of newly localized nodes:1287
Number of nodes still to be localized: 22067
Number of newly localized nodes:1385
Number of nodes still to be localized: 20682
Number of newly localized nodes:1365
Number of nodes still to be localized: 19317
Number of newly localized nodes:1248
Number of nodes still to be localized: 18069
Number of newly localized nodes:1234
Number of nodes still to be localized: 16835
Number of newly localized nodes:1183
Number of nodes still to be localized: 15652
Number of newly localized nodes:1111
Number of nodes still to be localized: 14541
Number of newly localized nodes:1063
Number of nodes still to be localized: 13478
Number of newly localized nodes:1095
Number of nodes still to be localized: 12383
Number of newly localized nodes:1022
Number of nodes still to be localized: 11361
Number of newly localized nodes:991
Number of nodes still to be localized: 10370
Number of newly localized nodes:941
Number of nodes still to be localized: 9429
Number of newly localized nodes:874
Number of nodes still to be localized: 8555
Number of newly localized nodes:885
Number of nodes still to be localized: 7670
Number of newly localized nodes:833
Number of nodes still to be localized: 6837
Number of newly localized nodes:753
Number of nodes still to be localized: 6084
Number of newly localized nodes:756
Number of nodes still to be localized: 5328
Number of newly localized nodes:680
Number of nodes still to be localized: 4648
Number of newly localized nodes:618
Number of nodes still to be localized: 4030
Number of newly localized nodes:587
Number of nodes still to be localized: 3443
Number of newly localized nodes:590
Number of nodes still to be localized: 2853
Number of newly localized nodes:480
Number of nodes still to be localized: 2373
Number of newly localized nodes:420
Number of nodes still to be localized: 1953
Number of newly localized nodes:404
Number of nodes still to be localized: 1549
Number of newly localized nodes:334
Number of nodes still to be localized: 1215
Number of newly localized nodes:286
Number of nodes still to be localized: 929
Number of newly localized nodes:267
Number of nodes still to be localized: 662
Number of newly localized nodes:246
Number of nodes still to be localized: 416
Number of newly localized nodes:169
Number of nodes still to be localized: 247
Number of newly localized nodes:124
Number of nodes still to be localized: 123
Number of newly localized nodes:77
Number of nodes still to be localized: 46
Number of newly localized nodes:44
Number of nodes still to be localized: 2
Number of newly localized nodes:2
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.015
Number of newly localized nodes: 2404
Number of nodes still to be localized: 22596
Number of newly localized nodes:2147
Number of nodes still to be localized: 20449
Number of newly localized nodes:1969
Number of nodes still to be localized: 18480
Number of newly localized nodes:1994
Number of nodes still to be localized: 16486
Number of newly localized nodes:1839
Number of nodes still to be localized: 14647
Number of newly localized nodes:1672
Number of nodes still to be localized: 12975
Number of newly localized nodes:1595
Number of nodes still to be localized: 11380
Number of newly localized nodes:1518
Number of nodes still to be localized: 9862
Number of newly localized nodes:1378
Number of nodes still to be localized: 8484
Number of newly localized nodes:1359
Number of nodes still to be localized: 7125
Number of newly localized nodes:1224
Number of nodes still to be localized: 5901
Number of newly localized nodes:1140
Number of nodes still to be localized: 4761
Number of newly localized nodes:1012
Number of nodes still to be localized: 3749
Number of newly localized nodes:855
Number of nodes still to be localized: 2894
Number of newly localized nodes:742
Number of nodes still to be localized: 2152
Number of newly localized nodes:617
Number of nodes still to be localized: 1535
Number of newly localized nodes:512
Number of nodes still to be localized: 1023
Number of newly localized nodes:424
Number of nodes still to be localized: 599
Number of newly localized nodes:296
Number of nodes still to be localized: 303
Number of newly localized nodes:205
Number of nodes still to be localized: 98
Number of newly localized nodes:98
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.02
Number of newly localized nodes: 3251
Number of nodes still to be localized: 21749
Number of newly localized nodes:2922
Number of nodes still to be localized: 18827
Number of newly localized nodes:2717
Number of nodes still to be localized: 16110
Number of newly localized nodes:2494
Number of nodes still to be localized: 13616
Number of newly localized nodes:2206
Number of nodes still to be localized: 11410
Number of newly localized nodes:2024
Number of nodes still to be localized: 9386
Number of newly localized nodes:1853
Number of nodes still to be localized: 7533
Number of newly localized nodes:1597
Number of nodes still to be localized: 5936
Number of newly localized nodes:1454
Number of nodes still to be localized: 4482
Number of newly localized nodes:1247
Number of nodes still to be localized: 3235
Number of newly localized nodes:1059
Number of nodes still to be localized: 2176
Number of newly localized nodes:866
Number of nodes still to be localized: 1310
Number of newly localized nodes:618
Number of nodes still to be localized: 692
Number of newly localized nodes:438
Number of nodes still to be localized: 254
Number of newly localized nodes:221
Number of nodes still to be localized: 33
Number of newly localized nodes:33
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.025
Number of newly localized nodes: 3986
Number of nodes still to be localized: 21014
Number of newly localized nodes:3558
Number of nodes still to be localized: 17456
Number of newly localized nodes:3128
Number of nodes still to be localized: 14328
Number of newly localized nodes:2817
Number of nodes still to be localized: 11511
Number of newly localized nodes:2615
Number of nodes still to be localized: 8896
Number of newly localized nodes:2226
Number of nodes still to be localized: 6670
Number of newly localized nodes:1891
Number of nodes still to be localized: 4779
Number of newly localized nodes:1598
Number of nodes still to be localized: 3181
Number of newly localized nodes:1261
Number of nodes still to be localized: 1920
Number of newly localized nodes:961
Number of nodes still to be localized: 959
Number of newly localized nodes:628
Number of nodes still to be localized: 331
Number of newly localized nodes:312
Number of nodes still to be localized: 19
Number of newly localized nodes:19
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.01
Number of newly localized nodes: 3323
Number of nodes still to be localized: 46677
Number of newly localized nodes:2947
Number of nodes still to be localized: 43730
Number of newly localized nodes:2834
Number of nodes still to be localized: 40896
Number of newly localized nodes:2742
Number of nodes still to be localized: 38154
Number of newly localized nodes:2614
Number of nodes still to be localized: 35540
Number of newly localized nodes:2590
Number of nodes still to be localized: 32950
Number of newly localized nodes:2556
Number of nodes still to be localized: 30394
Number of newly localized nodes:2427
Number of nodes still to be localized: 27967
Number of newly localized nodes:2186
Number of nodes still to be localized: 25781
Number of newly localized nodes:2203
Number of nodes still to be localized: 23578
Number of newly localized nodes:2168
Number of nodes still to be localized: 21410
Number of newly localized nodes:1911
Number of nodes still to be localized: 19499
Number of newly localized nodes:1866
Number of nodes still to be localized: 17633
Number of newly localized nodes:1779
Number of nodes still to be localized: 15854
Number of newly localized nodes:1721
Number of nodes still to be localized: 14133
Number of newly localized nodes:1624
Number of nodes still to be localized: 12509
Number of newly localized nodes:1478
Number of nodes still to be localized: 11031
Number of newly localized nodes:1370
Number of nodes still to be localized: 9661
Number of newly localized nodes:1326
Number of nodes still to be localized: 8335
Number of newly localized nodes:1254
Number of nodes still to be localized: 7081
Number of newly localized nodes:1174
Number of nodes still to be localized: 5907
Number of newly localized nodes:965
Number of nodes still to be localized: 4942
Number of newly localized nodes:866
Number of nodes still to be localized: 4076
Number of newly localized nodes:855
Number of nodes still to be localized: 3221
Number of newly localized nodes:722
Number of nodes still to be localized: 2499
Number of newly localized nodes:652
Number of nodes still to be localized: 1847
Number of newly localized nodes:566
Number of nodes still to be localized: 1281
Number of newly localized nodes:411
Number of nodes still to be localized: 870
Number of newly localized nodes:369
Number of nodes still to be localized: 501
Number of newly localized nodes:257
Number of nodes still to be localized: 244
Number of newly localized nodes:184
Number of nodes still to be localized: 60
Number of newly localized nodes:60
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.015
Number of newly localized nodes: 4851
Number of nodes still to be localized: 45149
Number of newly localized nodes:4366
Number of nodes still to be localized: 40783
Number of newly localized nodes:4117
Number of nodes still to be localized: 36666
Number of newly localized nodes:3919
Number of nodes still to be localized: 32747
Number of newly localized nodes:3793
Number of nodes still to be localized: 28954
Number of newly localized nodes:3484
Number of nodes still to be localized: 25470
Number of newly localized nodes:3270
Number of nodes still to be localized: 22200
Number of newly localized nodes:3024
Number of nodes still to be localized: 19176
Number of newly localized nodes:2832
Number of nodes still to be localized: 16344
Number of newly localized nodes:2666
Number of nodes still to be localized: 13678
Number of newly localized nodes:2421
Number of nodes still to be localized: 11257
Number of newly localized nodes:2169
Number of nodes still to be localized: 9088
Number of newly localized nodes:1975
Number of nodes still to be localized: 7113
Number of newly localized nodes:1676
Number of nodes still to be localized: 5437
Number of newly localized nodes:1493
Number of nodes still to be localized: 3944
Number of newly localized nodes:1241
Number of nodes still to be localized: 2703
Number of newly localized nodes:1041
Number of nodes still to be localized: 1662
Number of newly localized nodes:722
Number of nodes still to be localized: 940
Number of newly localized nodes:539
Number of nodes still to be localized: 401
Number of newly localized nodes:328
Number of nodes still to be localized: 73
Number of newly localized nodes:73
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.02
Number of newly localized nodes: 6650
Number of nodes still to be localized: 43350
Number of newly localized nodes:5827
Number of nodes still to be localized: 37523
Number of newly localized nodes:5439
Number of nodes still to be localized: 32084
Number of newly localized nodes:4995
Number of nodes still to be localized: 27089
Number of newly localized nodes:4510
Number of nodes still to be localized: 22579
Number of newly localized nodes:4107
Number of nodes still to be localized: 18472
Number of newly localized nodes:3771
Number of nodes still to be localized: 14701
Number of newly localized nodes:3225
Number of nodes still to be localized: 11476
Number of newly localized nodes:2852
Number of nodes still to be localized: 8624
Number of newly localized nodes:2450
Number of nodes still to be localized: 6174
Number of newly localized nodes:2039
Number of nodes still to be localized: 4135
Number of newly localized nodes:1638
Number of nodes still to be localized: 2497
Number of newly localized nodes:1218
Number of nodes still to be localized: 1279
Number of newly localized nodes:874
Number of nodes still to be localized: 405
Number of newly localized nodes:385
Number of nodes still to be localized: 20
Number of newly localized nodes:20
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.025
Number of newly localized nodes: 7842
Number of nodes still to be localized: 42158
Number of newly localized nodes:7165
Number of nodes still to be localized: 34993
Number of newly localized nodes:6523
Number of nodes still to be localized: 28470
Number of newly localized nodes:5900
Number of nodes still to be localized: 22570
Number of newly localized nodes:5229
Number of nodes still to be localized: 17341
Number of newly localized nodes:4443
Number of nodes still to be localized: 12898
Number of newly localized nodes:3789
Number of nodes still to be localized: 9109
Number of newly localized nodes:3176
Number of nodes still to be localized: 5933
Number of newly localized nodes:2435
Number of nodes still to be localized: 3498
Number of newly localized nodes:1856
Number of nodes still to be localized: 1642
Number of newly localized nodes:1137
Number of nodes still to be localized: 505
Number of newly localized nodes:490
Number of nodes still to be localized: 15
Number of newly localized nodes:15
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.01
Number of newly localized nodes: 4949
Number of nodes still to be localized: 70051
Number of newly localized nodes:4469
Number of nodes still to be localized: 65582
Number of newly localized nodes:4300
Number of nodes still to be localized: 61282
Number of newly localized nodes:4215
Number of nodes still to be localized: 57067
Number of newly localized nodes:4018
Number of nodes still to be localized: 53049
Number of newly localized nodes:3854
Number of nodes still to be localized: 49195
Number of newly localized nodes:3797
Number of nodes still to be localized: 45398
Number of newly localized nodes:3565
Number of nodes still to be localized: 41833
Number of newly localized nodes:3453
Number of nodes still to be localized: 38380
Number of newly localized nodes:3371
Number of nodes still to be localized: 35009
Number of newly localized nodes:3236
Number of nodes still to be localized: 31773
Number of newly localized nodes:2986
Number of nodes still to be localized: 28787
Number of newly localized nodes:2935
Number of nodes still to be localized: 25852
Number of newly localized nodes:2765
Number of nodes still to be localized: 23087
Number of newly localized nodes:2582
Number of nodes still to be localized: 20505
Number of newly localized nodes:2378
Number of nodes still to be localized: 18127
Number of newly localized nodes:2268
Number of nodes still to be localized: 15859
Number of newly localized nodes:2042
Number of nodes still to be localized: 13817
Number of newly localized nodes:1947
Number of nodes still to be localized: 11870
Number of newly localized nodes:1796
Number of nodes still to be localized: 10074
Number of newly localized nodes:1591
Number of nodes still to be localized: 8483
Number of newly localized nodes:1514
Number of nodes still to be localized: 6969
Number of newly localized nodes:1396
Number of nodes still to be localized: 5573
Number of newly localized nodes:1228
Number of nodes still to be localized: 4345
Number of newly localized nodes:1078
Number of nodes still to be localized: 3267
Number of newly localized nodes:877
Number of nodes still to be localized: 2390
Number of newly localized nodes:766
Number of nodes still to be localized: 1624
Number of newly localized nodes:666
Number of nodes still to be localized: 958
Number of newly localized nodes:468
Number of nodes still to be localized: 490
Number of newly localized nodes:329
Number of nodes still to be localized: 161
Number of newly localized nodes:144
Number of nodes still to be localized: 17
Number of newly localized nodes:17
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.015
Number of newly localized nodes: 7290
Number of nodes still to be localized: 67710
Number of newly localized nodes:6721
Number of nodes still to be localized: 60989
Number of newly localized nodes:6313
Number of nodes still to be localized: 54676
Number of newly localized nodes:5994
Number of nodes still to be localized: 48682
Number of newly localized nodes:5713
Number of nodes still to be localized: 42969
Number of newly localized nodes:5428
Number of nodes still to be localized: 37541
Number of newly localized nodes:5083
Number of nodes still to be localized: 32458
Number of newly localized nodes:4550
Number of nodes still to be localized: 27908
Number of newly localized nodes:4185
Number of nodes still to be localized: 23723
Number of newly localized nodes:3893
Number of nodes still to be localized: 19830
Number of newly localized nodes:3606
Number of nodes still to be localized: 16224
Number of newly localized nodes:3248
Number of nodes still to be localized: 12976
Number of newly localized nodes:2856
Number of nodes still to be localized: 10120
Number of newly localized nodes:2499
Number of nodes still to be localized: 7621
Number of newly localized nodes:2137
Number of nodes still to be localized: 5484
Number of newly localized nodes:1768
Number of nodes still to be localized: 3716
Number of newly localized nodes:1392
Number of nodes still to be localized: 2324
Number of newly localized nodes:1120
Number of nodes still to be localized: 1204
Number of newly localized nodes:767
Number of nodes still to be localized: 437
Number of newly localized nodes:379
Number of nodes still to be localized: 58
Number of newly localized nodes:58
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.02
Number of newly localized nodes: 9581
Number of nodes still to be localized: 65419
Number of newly localized nodes:8819
Number of nodes still to be localized: 56600
Number of newly localized nodes:8248
Number of nodes still to be localized: 48352
Number of newly localized nodes:7593
Number of nodes still to be localized: 40759
Number of newly localized nodes:6968
Number of nodes still to be localized: 33791
Number of newly localized nodes:6214
Number of nodes still to be localized: 27577
Number of newly localized nodes:5618
Number of nodes still to be localized: 21959
Number of newly localized nodes:4947
Number of nodes still to be localized: 17012
Number of newly localized nodes:4396
Number of nodes still to be localized: 12616
Number of newly localized nodes:3815
Number of nodes still to be localized: 8801
Number of newly localized nodes:3055
Number of nodes still to be localized: 5746
Number of newly localized nodes:2391
Number of nodes still to be localized: 3355
Number of newly localized nodes:1742
Number of nodes still to be localized: 1613
Number of newly localized nodes:1099
Number of nodes still to be localized: 514
Number of newly localized nodes:500
Number of nodes still to be localized: 14
Number of newly localized nodes:14
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.025
Number of newly localized nodes: 11910
Number of nodes still to be localized: 63090
Number of newly localized nodes:10886
Number of nodes still to be localized: 52204
Number of newly localized nodes:9940
Number of nodes still to be localized: 42264
Number of newly localized nodes:8609
Number of nodes still to be localized: 33655
Number of newly localized nodes:7741
Number of nodes still to be localized: 25914
Number of newly localized nodes:6666
Number of nodes still to be localized: 19248
Number of newly localized nodes:5787
Number of nodes still to be localized: 13461
Number of newly localized nodes:4627
Number of nodes still to be localized: 8834
Number of newly localized nodes:3713
Number of nodes still to be localized: 5121
Number of newly localized nodes:2775
Number of nodes still to be localized: 2346
Number of newly localized nodes:1654
Number of nodes still to be localized: 692
Number of newly localized nodes:683
Number of nodes still to be localized: 9
Number of newly localized nodes:9
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.01
Number of newly localized nodes: 6705
Number of nodes still to be localized: 93295
Number of newly localized nodes:5981
Number of nodes still to be localized: 87314
Number of newly localized nodes:5771
Number of nodes still to be localized: 81543
Number of newly localized nodes:5507
Number of nodes still to be localized: 76036
Number of newly localized nodes:5525
Number of nodes still to be localized: 70511
Number of newly localized nodes:5191
Number of nodes still to be localized: 65320
Number of newly localized nodes:4972
Number of nodes still to be localized: 60348
Number of newly localized nodes:4780
Number of nodes still to be localized: 55568
Number of newly localized nodes:4614
Number of nodes still to be localized: 50954
Number of newly localized nodes:4482
Number of nodes still to be localized: 46472
Number of newly localized nodes:4152
Number of nodes still to be localized: 42320
Number of newly localized nodes:4031
Number of nodes still to be localized: 38289
Number of newly localized nodes:3794
Number of nodes still to be localized: 34495
Number of newly localized nodes:3660
Number of nodes still to be localized: 30835
Number of newly localized nodes:3439
Number of nodes still to be localized: 27396
Number of newly localized nodes:3296
Number of nodes still to be localized: 24100
Number of newly localized nodes:3149
Number of nodes still to be localized: 20951
Number of newly localized nodes:2752
Number of nodes still to be localized: 18199
Number of newly localized nodes:2632
Number of nodes still to be localized: 15567
Number of newly localized nodes:2437
Number of nodes still to be localized: 13130
Number of newly localized nodes:2161
Number of nodes still to be localized: 10969
Number of newly localized nodes:2026
Number of nodes still to be localized: 8943
Number of newly localized nodes:1803
Number of nodes still to be localized: 7140
Number of newly localized nodes:1561
Number of nodes still to be localized: 5579
Number of newly localized nodes:1442
Number of nodes still to be localized: 4137
Number of newly localized nodes:1178
Number of nodes still to be localized: 2959
Number of newly localized nodes:1075
Number of nodes still to be localized: 1884
Number of newly localized nodes:743
Number of nodes still to be localized: 1141
Number of newly localized nodes:587
Number of nodes still to be localized: 554
Number of newly localized nodes:407
Number of nodes still to be localized: 147
Number of newly localized nodes:142
Number of nodes still to be localized: 5
Number of newly localized nodes:5
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.015
Number of newly localized nodes: 9740
Number of nodes still to be localized: 90260
Number of newly localized nodes:8997
Number of nodes still to be localized: 81263
Number of newly localized nodes:8557
Number of nodes still to be localized: 72706
Number of newly localized nodes:8050
Number of nodes still to be localized: 64656
Number of newly localized nodes:7639
Number of nodes still to be localized: 57017
Number of newly localized nodes:7120
Number of nodes still to be localized: 49897
Number of newly localized nodes:6676
Number of nodes still to be localized: 43221
Number of newly localized nodes:6067
Number of nodes still to be localized: 37154
Number of newly localized nodes:5705
Number of nodes still to be localized: 31449
Number of newly localized nodes:5244
Number of nodes still to be localized: 26205
Number of newly localized nodes:4652
Number of nodes still to be localized: 21553
Number of newly localized nodes:4238
Number of nodes still to be localized: 17315
Number of newly localized nodes:3834
Number of nodes still to be localized: 13481
Number of newly localized nodes:3368
Number of nodes still to be localized: 10113
Number of newly localized nodes:2863
Number of nodes still to be localized: 7250
Number of newly localized nodes:2377
Number of nodes still to be localized: 4873
Number of newly localized nodes:1925
Number of nodes still to be localized: 2948
Number of newly localized nodes:1479
Number of nodes still to be localized: 1469
Number of newly localized nodes:954
Number of nodes still to be localized: 515
Number of newly localized nodes:456
Number of nodes still to be localized: 59
Number of newly localized nodes:59
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.02
Number of newly localized nodes: 12836
Number of nodes still to be localized: 87164
Number of newly localized nodes:11629
Number of nodes still to be localized: 75535
Number of newly localized nodes:10993
Number of nodes still to be localized: 64542
Number of newly localized nodes:10064
Number of nodes still to be localized: 54478
Number of newly localized nodes:9333
Number of nodes still to be localized: 45145
Number of newly localized nodes:8468
Number of nodes still to be localized: 36677
Number of newly localized nodes:7407
Number of nodes still to be localized: 29270
Number of newly localized nodes:6591
Number of nodes still to be localized: 22679
Number of newly localized nodes:5750
Number of nodes still to be localized: 16929
Number of newly localized nodes:5015
Number of nodes still to be localized: 11914
Number of newly localized nodes:4094
Number of nodes still to be localized: 7820
Number of newly localized nodes:3273
Number of nodes still to be localized: 4547
Number of newly localized nodes:2414
Number of nodes still to be localized: 2133
Number of newly localized nodes:1497
Number of nodes still to be localized: 636
Number of newly localized nodes:612
Number of nodes still to be localized: 24
Number of newly localized nodes:24
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.025
Number of newly localized nodes: 15914
Number of nodes still to be localized: 84086
Number of newly localized nodes:14409
Number of nodes still to be localized: 69677
Number of newly localized nodes:13081
Number of nodes still to be localized: 56596
Number of newly localized nodes:11559
Number of nodes still to be localized: 45037
Number of newly localized nodes:10257
Number of nodes still to be localized: 34780
Number of newly localized nodes:9010
Number of nodes still to be localized: 25770
Number of newly localized nodes:7672
Number of nodes still to be localized: 18098
Number of newly localized nodes:6416
Number of nodes still to be localized: 11682
Number of newly localized nodes:4865
Number of nodes still to be localized: 6817
Number of newly localized nodes:3654
Number of nodes still to be localized: 3163
Number of newly localized nodes:2276
Number of nodes still to be localized: 887
Number of newly localized nodes:880
Number of nodes still to be localized: 7
Number of newly localized nodes:7
Number of nodes still to be localized: 0

==> simulations/results_copy.txt <==
Number of nanonodes: 25000
Communication range: 0.01
Number of newly localized nodes: 1646
Number of nodes still to be localized: 23354
Number of newly localized nodes:1287
Number of nodes still to be localized: 22067
Number of newly localized nodes:1385
Number of nodes still to be localized: 20682
Number of newly localized nodes:1365
Number of nodes still to be localized: 19317
Number of newly localized nodes:1248
Number of nodes still to be localized: 18069
Number of newly localized nodes:1234
Number of nodes still to be localized: 16835
Number of newly localized nodes:1183
Number of nodes still to be localized: 15652
Number of newly localized nodes:1111
Number of nodes still to be localized: 14541
Number of newly localized nodes:1063
Number of nodes still to be localized: 13478
Number of newly localized nodes:1095
Number of nodes still to be localized: 12383
Number of newly localized nodes:1022
Number of nodes still to be localized: 11361
Number of newly localized nodes:991
Number of nodes still to be localized: 10370
Number of newly localized nodes:941
Number of nodes still to be localized: 9429
Number of newly localized nodes:874
Number of nodes still to be localized: 8555
Number of newly localized nodes:885
Number of nodes still to be localized: 7670
Number of newly localized nodes:833
Number of nodes still to be localized: 6837
Number of newly localized nodes:753
Number of nodes still to be localized: 6084
Number of newly localized nodes:756
Number of nodes still to be localized: 5328
Number of newly localized nodes:680
Number of nodes still to be localized: 4648
Number of newly localized nodes:618
Number of nodes still to be localized: 4030
Number of newly localized nodes:587
Number of nodes still to be localized: 3443
Number of newly localized nodes:590
Number of nodes still to be localized: 2853
Number of newly localized nodes:480
Number of nodes still to be localized: 2373
Number of newly localized nodes:420
Number of nodes still to be localized: 1953
Number of newly localized nodes:404
Number of nodes still to be localized: 1549
Number of newly localized nodes:334
Number of nodes still to be localized: 1215
Number of newly localized nodes:286
Number of nodes still to be localized: 929
Number of newly localized nodes:267
Number of nodes still to be localized: 662
Number of newly localized nodes:246
Number of nodes still to be localized: 416
Number of newly localized nodes:169
Number of nodes still to be localized: 247
Number of newly localized nodes:124
Number of nodes still to be localized: 123
Number of newly localized nodes:77
Number of nodes still to be localized: 46
Number of newly localized nodes:44
Number of nodes still to be localized: 2
Number of newly localized nodes:2
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.015
Number of newly localized nodes: 2404
Number of nodes still to be localized: 22596
Number of newly localized nodes:2147
Number of nodes still to be localized: 20449
Number of newly localized nodes:1969
Number of nodes still to be localized: 18480
Number of newly localized nodes:1994
Number of nodes still to be localized: 16486
Number of newly localized nodes:1839
Number of nodes still to be localized: 14647
Number of newly localized nodes:1672
Number of nodes still to be localized: 12975
Number of newly localized nodes:1595
Number of nodes still to be localized: 11380
Number of newly localized nodes:1518
Number of nodes still to be localized: 9862
Number of newly localized nodes:1378
Number of nodes still to be localized: 8484
Number of newly localized nodes:1359
Number of nodes still to be localized: 7125
Number of newly localized nodes:1224
Number of nodes still to be localized: 5901
Number of newly localized nodes:1140
Number of nodes still to be localized: 4761
Number of newly localized nodes:1012
Number of nodes still to be localized: 3749
Number of newly localized nodes:855
Number of nodes still to be localized: 2894
Number of newly localized nodes:742
Number of nodes still to be localized: 2152
Number of newly localized nodes:617
Number of nodes still to be localized: 1535
Number of newly localized nodes:512
Number of nodes still to be localized: 1023
Number of newly localized nodes:424
Number of nodes still to be localized: 599
Number of newly localized nodes:296
Number of nodes still to be localized: 303
Number of newly localized nodes:205
Number of nodes still to be localized: 98
Number of newly localized nodes:98
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.02
Number of newly localized nodes: 3251
Number of nodes still to be localized: 21749
Number of newly localized nodes:2922
Number of nodes still to be localized: 18827
Number of newly localized nodes:2717
Number of nodes still to be localized: 16110
Number of newly localized nodes:2494
Number of nodes still to be localized: 13616
Number of newly localized nodes:2206
Number of nodes still to be localized: 11410
Number of newly localized nodes:2024
Number of nodes still to be localized: 9386
Number of newly localized nodes:1853
Number of nodes still to be localized: 7533
Number of newly localized nodes:1597
Number of nodes still to be localized: 5936
Number of newly localized nodes:1454
Number of nodes still to be localized: 4482
Number of newly localized nodes:1247
Number of nodes still to be localized: 3235
Number of newly localized nodes:1059
Number of nodes still to be localized: 2176
Number of newly localized nodes:866
Number of nodes still to be localized: 1310
Number of newly localized nodes:618
Number of nodes still to be localized: 692
Number of newly localized nodes:438
Number of nodes still to be localized: 254
Number of newly localized nodes:221
Number of nodes still to be localized: 33
Number of newly localized nodes:33
Number of nodes still to be localized: 0

Number of nanonodes: 25000
Communication range: 0.025
Number of newly localized nodes: 3986
Number of nodes still to be localized: 21014
Number of newly localized nodes:3558
Number of nodes still to be localized: 17456
Number of newly localized nodes:3128
Number of nodes still to be localized: 14328
Number of newly localized nodes:2817
Number of nodes still to be localized: 11511
Number of newly localized nodes:2615
Number of nodes still to be localized: 8896
Number of newly localized nodes:2226
Number of nodes still to be localized: 6670
Number of newly localized nodes:1891
Number of nodes still to be localized: 4779
Number of newly localized nodes:1598
Number of nodes still to be localized: 3181
Number of newly localized nodes:1261
Number of nodes still to be localized: 1920
Number of newly localized nodes:961
Number of nodes still to be localized: 959
Number of newly localized nodes:628
Number of nodes still to be localized: 331
Number of newly localized nodes:312
Number of nodes still to be localized: 19
Number of newly localized nodes:19
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.01
Number of newly localized nodes: 3323
Number of nodes still to be localized: 46677
Number of newly localized nodes:2947
Number of nodes still to be localized: 43730
Number of newly localized nodes:2834
Number of nodes still to be localized: 40896
Number of newly localized nodes:2742
Number of nodes still to be localized: 38154
Number of newly localized nodes:2614
Number of nodes still to be localized: 35540
Number of newly localized nodes:2590
Number of nodes still to be localized: 32950
Number of newly localized nodes:2556
Number of nodes still to be localized: 30394
Number of newly localized nodes:2427
Number of nodes still to be localized: 27967
Number of newly localized nodes:2186
Number of nodes still to be localized: 25781
Number of newly localized nodes:2203
Number of nodes still to be localized: 23578
Number of newly localized nodes:2168
Number of nodes still to be localized: 21410
Number of newly localized nodes:1911
Number of nodes still to be localized: 19499
Number of newly localized nodes:1866
Number of nodes still to be localized: 17633
Number of newly localized nodes:1779
Number of nodes still to be localized: 15854
Number of newly localized nodes:1721
Number of nodes still to be localized: 14133
Number of newly localized nodes:1624
Number of nodes still to be localized: 12509
Number of newly localized nodes:1478
Number of nodes still to be localized: 11031
Number of newly localized nodes:1370
Number of nodes still to be localized: 9661
Number of newly localized nodes:1326
Number of nodes still to be localized: 8335
Number of newly localized nodes:1254
Number of nodes still to be localized: 7081
Number of newly localized nodes:1174
Number of nodes still to be localized: 5907
Number of newly localized nodes:965
Number of nodes still to be localized: 4942
Number of newly localized nodes:866
Number of nodes still to be localized: 4076
Number of newly localized nodes:855
Number of nodes still to be localized: 3221
Number of newly localized nodes:722
Number of nodes still to be localized: 2499
Number of newly localized nodes:652
Number of nodes still to be localized: 1847
Number of newly localized nodes:566
Number of nodes still to be localized: 1281
Number of newly localized nodes:411
Number of nodes still to be localized: 870
Number of newly localized nodes:369
Number of nodes still to be localized: 501
Number of newly localized nodes:257
Number of nodes still to be localized: 244
Number of newly localized nodes:184
Number of nodes still to be localized: 60
Number of newly localized nodes:60
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.015
Number of newly localized nodes: 4851
Number of nodes still to be localized: 45149
Number of newly localized nodes:4366
Number of nodes still to be localized: 40783
Number of newly localized nodes:4117
Number of nodes still to be localized: 36666
Number of newly localized nodes:3919
Number of nodes still to be localized: 32747
Number of newly localized nodes:3793
Number of nodes still to be localized: 28954
Number of newly localized nodes:3484
Number of nodes still to be localized: 25470
Number of newly localized nodes:3270
Number of nodes still to be localized: 22200
Number of newly localized nodes:3024
Number of nodes still to be localized: 19176
Number of newly localized nodes:2832
Number of nodes still to be localized: 16344
Number of newly localized nodes:2666
Number of nodes still to be localized: 13678
Number of newly localized nodes:2421
Number of nodes still to be localized: 11257
Number of newly localized nodes:2169
Number of nodes still to be localized: 9088
Number of newly localized nodes:1975
Number of nodes still to be localized: 7113
Number of newly localized nodes:1676
Number of nodes still to be localized: 5437
Number of newly localized nodes:1493
Number of nodes still to be localized: 3944
Number of newly localized nodes:1241
Number of nodes still to be localized: 2703
Number of newly localized nodes:1041
Number of nodes still to be localized: 1662
Number of newly localized nodes:722
Number of nodes still to be localized: 940
Number of newly localized nodes:539
Number of nodes still to be localized: 401
Number of newly localized nodes:328
Number of nodes still to be localized: 73
Number of newly localized nodes:73
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.02
Number of newly localized nodes: 6650
Number of nodes still to be localized: 43350
Number of newly localized nodes:5827
Number of nodes still to be localized: 37523
Number of newly localized nodes:5439
Number of nodes still to be localized: 32084
Number of newly localized nodes:4995
Number of nodes still to be localized: 27089
Number of newly localized nodes:4510
Number of nodes still to be localized: 22579
Number of newly localized nodes:4107
Number of nodes still to be localized: 18472
Number of newly localized nodes:3771
Number of nodes still to be localized: 14701
Number of newly localized nodes:3225
Number of nodes still to be localized: 11476
Number of newly localized nodes:2852
Number of nodes still to be localized: 8624
Number of newly localized nodes:2450
Number of nodes still to be localized: 6174
Number of newly localized nodes:2039
Number of nodes still to be localized: 4135
Number of newly localized nodes:1638
Number of nodes still to be localized: 2497
Number of newly localized nodes:1218
Number of nodes still to be localized: 1279
Number of newly localized nodes:874
Number of nodes still to be localized: 405
Number of newly localized nodes:385
Number of nodes still to be localized: 20
Number of newly localized nodes:20
Number of nodes still to be localized: 0

Number of nanonodes: 50000
Communication range: 0.025
Number of newly localized nodes: 7842
Number of nodes still to be localized: 42158
Number of newly localized nodes:7165
Number of nodes still to be localized: 34993
Number of newly localized nodes:6523
Number of nodes still to be localized: 28470
Number of newly localized nodes:5900
Number of nodes still to be localized: 22570
Number of newly localized nodes:5229
Number of nodes still to be localized: 17341
Number of newly localized nodes:4443
Number of nodes still to be localized: 12898
Number of newly localized nodes:3789
Number of nodes still to be localized: 9109
Number of newly localized nodes:3176
Number of nodes still to be localized: 5933
Number of newly localized nodes:2435
Number of nodes still to be localized: 3498
Number of newly localized nodes:1856
Number of nodes still to be localized: 1642
Number of newly localized nodes:1137
Number of nodes still to be localized: 505
Number of newly localized nodes:490
Number of nodes still to be localized: 15
Number of newly localized nodes:15
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.01
Number of newly localized nodes: 4949
Number of nodes still to be localized: 70051
Number of newly localized nodes:4469
Number of nodes still to be localized: 65582
Number of newly localized nodes:4300
Number of nodes still to be localized: 61282
Number of newly localized nodes:4215
Number of nodes still to be localized: 57067
Number of newly localized nodes:4018
Number of nodes still to be localized: 53049
Number of newly localized nodes:3854
Number of nodes still to be localized: 49195
Number of newly localized nodes:3797
Number of nodes still to be localized: 45398
Number of newly localized nodes:3565
Number of nodes still to be localized: 41833
Number of newly localized nodes:3453
Number of nodes still to be localized: 38380
Number of newly localized nodes:3371
Number of nodes still to be localized: 35009
Number of newly localized nodes:3236
Number of nodes still to be localized: 31773
Number of newly localized nodes:2986
Number of nodes still to be localized: 28787
Number of newly localized nodes:2935
Number of nodes still to be localized: 25852
Number of newly localized nodes:2765
Number of nodes still to be localized: 23087
Number of newly localized nodes:2582
Number of nodes still to be localized: 20505
Number of newly localized nodes:2378
Number of nodes still to be localized: 18127
Number of newly localized nodes:2268
Number of nodes still to be localized: 15859
Number of newly localized nodes:2042
Number of nodes still to be localized: 13817
Number of newly localized nodes:1947
Number of nodes still to be localized: 11870
Number of newly localized nodes:1796
Number of nodes still to be localized: 10074
Number of newly localized nodes:1591
Number of nodes still to be localized: 8483
Number of newly localized nodes:1514
Number of nodes still to be localized: 6969
Number of newly localized nodes:1396
Number of nodes still to be localized: 5573
Number of newly localized nodes:1228
Number of nodes still to be localized: 4345
Number of newly localized nodes:1078
Number of nodes still to be localized: 3267
Number of newly localized nodes:877
Number of nodes still to be localized: 2390
Number of newly localized nodes:766
Number of nodes still to be localized: 1624
Number of newly localized nodes:666
Number of nodes still to be localized: 958
Number of newly localized nodes:468
Number of nodes still to be localized: 490
Number of newly localized nodes:329
Number of nodes still to be localized: 161
Number of newly localized nodes:144
Number of nodes still to be localized: 17
Number of newly localized nodes:17
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.015
Number of newly localized nodes: 7290
Number of nodes still to be localized: 67710
Number of newly localized nodes:6721
Number of nodes still to be localized: 60989
Number of newly localized nodes:6313
Number of nodes still to be localized: 54676
Number of newly localized nodes:5994
Number of nodes still to be localized: 48682
Number of newly localized nodes:5713
Number of nodes still to be localized: 42969
Number of newly localized nodes:5428
Number of nodes still to be localized: 37541
Number of newly localized nodes:5083
Number of nodes still to be localized: 32458
Number of newly localized nodes:4550
Number of nodes still to be localized: 27908
Number of newly localized nodes:4185
Number of nodes still to be localized: 23723
Number of newly localized nodes:3893
Number of nodes still to be localized: 19830
Number of newly localized nodes:3606
Number of nodes still to be localized: 16224
Number of newly localized nodes:3248
Number of nodes still to be localized: 12976
Number of newly localized nodes:2856
Number of nodes still to be localized: 10120
Number of newly localized nodes:2499
Number of nodes still to be localized: 7621
Number of newly localized nodes:2137
Number of nodes still to be localized: 5484
Number of newly localized nodes:1768
Number of nodes still to be localized: 3716
Number of newly localized nodes:1392
Number of nodes still to be localized: 2324
Number of newly localized nodes:1120
Number of nodes still to be localized: 1204
Number of newly localized nodes:767
Number of nodes still to be localized: 437
Number of newly localized nodes:379
Number of nodes still to be localized: 58
Number of newly localized nodes:58
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.02
Number of newly localized nodes: 9581
Number of nodes still to be localized: 65419
Number of newly localized nodes:8819
Number of nodes still to be localized: 56600
Number of newly localized nodes:8248
Number of nodes still to be localized: 48352
Number of newly localized nodes:7593
Number of nodes still to be localized: 40759
Number of newly localized nodes:6968
Number of nodes still to be localized: 33791
Number of newly localized nodes:6214
Number of nodes still to be localized: 27577
Number of newly localized nodes:5618
Number of nodes still to be localized: 21959
Number of newly localized nodes:4947
Number of nodes still to be localized: 17012
Number of newly localized nodes:4396
Number of nodes still to be localized: 12616
Number of newly localized nodes:3815
Number of nodes still to be localized: 8801
Number of newly localized nodes:3055
Number of nodes still to be localized: 5746
Number of newly localized nodes:2391
Number of nodes still to be localized: 3355
Number of newly localized nodes:1742
Number of nodes still to be localized: 1613
Number of newly localized nodes:1099
Number of nodes still to be localized: 514
Number of newly localized nodes:500
Number of nodes still to be localized: 14
Number of newly localized nodes:14
Number of nodes still to be localized: 0

Number of nanonodes: 75000
Communication range: 0.025
Number of newly localized nodes: 11910
Number of nodes still to be localized: 63090
Number of newly localized nodes:10886
Number of nodes still to be localized: 52204
Number of newly localized nodes:9940
Number of nodes still to be localized: 42264
Number of newly localized nodes:8609
Number of nodes still to be localized: 33655
Number of newly localized nodes:7741
Number of nodes still to be localized: 25914
Number of newly localized nodes:6666
Number of nodes still to be localized: 19248
Number of newly localized nodes:5787
Number of nodes still to be localized: 13461
Number of newly localized nodes:4627
Number of nodes still to be localized: 8834
Number of newly localized nodes:3713
Number of nodes still to be localized: 5121
Number of newly localized nodes:2775
Number of nodes still to be localized: 2346
Number of newly localized nodes:1654
Number of nodes still to be localized: 692
Number of newly localized nodes:683
Number of nodes still to be localized: 9
Number of newly localized nodes:9
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.01
Number of newly localized nodes: 6705
Number of nodes still to be localized: 93295
Number of newly localized nodes:5981
Number of nodes still to be localized: 87314
Number of newly localized nodes:5771
Number of nodes still to be localized: 81543
Number of newly localized nodes:5507
Number of nodes still to be localized: 76036
Number of newly localized nodes:5525
Number of nodes still to be localized: 70511
Number of newly localized nodes:5191
Number of nodes still to be localized: 65320
Number of newly localized nodes:4972
Number of nodes still to be localized: 60348
Number of newly localized nodes:4780
Number of nodes still to be localized: 55568
Number of newly localized nodes:4614
Number of nodes still to be localized: 50954
Number of newly localized nodes:4482
Number of nodes still to be localized: 46472
Number of newly localized nodes:4152
Number of nodes still to be localized: 42320
Number of newly localized nodes:4031
Number of nodes still to be localized: 38289
Number of newly localized nodes:3794
Number of nodes still to be localized: 34495
Number of newly localized nodes:3660
Number of nodes still to be localized: 30835
Number of newly localized nodes:3439
Number of nodes still to be localized: 27396
Number of newly localized nodes:3296
Number of nodes still to be localized: 24100
Number of newly localized nodes:3149
Number of nodes still to be localized: 20951
Number of newly localized nodes:2752
Number of nodes still to be localized: 18199
Number of newly localized nodes:2632
Number of nodes still to be localized: 15567
Number of newly localized nodes:2437
Number of nodes still to be localized: 13130
Number of newly localized nodes:2161
Number of nodes still to be localized: 10969
Number of newly localized nodes:2026
Number of nodes still to be localized: 8943
Number of newly localized nodes:1803
Number of nodes still to be localized: 7140
Number of newly localized nodes:1561
Number of nodes still to be localized: 5579
Number of newly localized nodes:1442
Number of nodes still to be localized: 4137
Number of newly localized nodes:1178
Number of nodes still to be localized: 2959
Number of newly localized nodes:1075
Number of nodes still to be localized: 1884
Number of newly localized nodes:743
Number of nodes still to be localized: 1141
Number of newly localized nodes:587
Number of nodes still to be localized: 554
Number of newly localized nodes:407
Number of nodes still to be localized: 147
Number of newly localized nodes:142
Number of nodes still to be localized: 5
Number of newly localized nodes:5
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.015
Number of newly localized nodes: 9740
Number of nodes still to be localized: 90260
Number of newly localized nodes:8997
Number of nodes still to be localized: 81263
Number of newly localized nodes:8557
Number of nodes still to be localized: 72706
Number of newly localized nodes:8050
Number of nodes still to be localized: 64656
Number of newly localized nodes:7639
Number of nodes still to be localized: 57017
Number of newly localized nodes:7120
Number of nodes still to be localized: 49897
Number of newly localized nodes:6676
Number of nodes still to be localized: 43221
Number of newly localized nodes:6067
Number of nodes still to be localized: 37154
Number of newly localized nodes:5705
Number of nodes still to be localized: 31449
Number of newly localized nodes:5244
Number of nodes still to be localized: 26205
Number of newly localized nodes:4652
Number of nodes still to be localized: 21553
Number of newly localized nodes:4238
Number of nodes still to be localized: 17315
Number of newly localized nodes:3834
Number of nodes still to be localized: 13481
Number of newly localized nodes:3368
Number of nodes still to be localized: 10113
Number of newly localized nodes:2863
Number of nodes still to be localized: 7250
Number of newly localized nodes:2377
Number of nodes still to be localized: 4873
Number of newly localized nodes:1925
Number of nodes still to be localized: 2948
Number of newly localized nodes:1479
Number of nodes still to be localized: 1469
Number of newly localized nodes:954
Number of nodes still to be localized: 515
Number of newly localized nodes:456
Number of nodes still to be localized: 59
Number of newly localized nodes:59
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.02
Number of newly localized nodes: 12836
Number of nodes still to be localized: 87164
Number of newly localized nodes:11629
Number of nodes still to be localized: 75535
Number of newly localized nodes:10993
Number of nodes still to be localized: 64542
Number of newly localized nodes:10064
Number of nodes still to be localized: 54478
Number of newly localized nodes:9333
Number of nodes still to be localized: 45145
Number of newly localized nodes:8468
Number of nodes still to be localized: 36677
Number of newly localized nodes:7407
Number of nodes still to be localized: 29270
Number of newly localized nodes:6591
Number of nodes still to be localized: 22679
Number of newly localized nodes:5750
Number of nodes still to be localized: 16929
Number of newly localized nodes:5015
Number of nodes still to be localized: 11914
Number of newly localized nodes:4094
Number of nodes still to be localized: 7820
Number of newly localized nodes:3273
Number of nodes still to be localized: 4547
Number of newly localized nodes:2414
Number of nodes still to be localized: 2133
Number of newly localized nodes:1497
Number of nodes still to be localized: 636
Number of newly localized nodes:612
Number of nodes still to be localized: 24
Number of newly localized nodes:24
Number of nodes still to be localized: 0

Number of nanonodes: 100000
Communication range: 0.025
Number of newly localized nodes: 15914
Number of nodes still to be localized: 84086
Number of newly localized nodes:14409
Number of nodes still to be localized: 69677
Number of newly localized nodes:13081
Number of nodes still to be localized: 56596
Number of newly localized nodes:11559
Number of nodes still to be localized: 45037
Number of newly localized nodes:10257
Number of nodes still to be localized: 34780
Number of newly localized nodes:9010
Number of nodes still to be localized: 25770
Number of newly localized nodes:7672
Number of nodes still to be localized: 18098
Number of newly localized nodes:6416
Number of nodes still to be localized: 11682
Number of newly localized nodes:4865
Number of nodes still to be localized: 6817
Number of newly localized nodes:3654
Number of nodes still to be localized: 3163
Number of newly localized nodes:2276
Number of nodes still to be localized: 887
Number of newly localized nodes:880
Number of nodes still to be localized: 7
Number of newly localized nodes:7
Number of nodes still to be localized: 0
